Statistical inference of travelers' route choice preferences with system-level data

Traditional network models encapsulate travel behavior among all origin-destination pairs based on a simplified and generic utility function. Typically, the utility function consists of travel time solely and its coefficients are equated to estimates obtained from stated preference data. While this modeling strategy is reasonable, the inherent sampling bias in individual-level data may be further amplified over network flow aggregation, leading to inaccurate flow estimates. This data must be collected from surveys or travel diaries, which may be labor intensive, costly and limited to a small time period. To address these limitations, this study extends classical bi-level formulations to estimate travelers' utility functions with multiple attributes using system-level data. We formulate a methodology grounded on non-linear least squares to statistically infer travelers' utility function in the network context using traffic counts, traffic speeds, traffic incidents and sociodemographic information, among other attributes. The analysis of the mathematical properties of the optimization problem and of its pseudo-convexity motivate the use of normalized gradient descent. We also develop a hypothesis test framework to examine statistical properties of the utility function coefficients and to perform attributes selection. Experiments on synthetic data show that the coefficients are consistently recovered and that hypothesis tests are a reliable statistic to identify which attributes are determinants of travelers' route choices. Besides, a series of Monte-Carlo experiments suggest that statistical inference is robust to noise in the Origin-Destination matrix and in the traffic counts, and to various levels of sensor coverage. The methodology is also deployed at a large scale using real-world multi-source data in Fresno, CA collected before and during the COVID-19 outbreak.

==> figures/experiments/sioux-falls/convergence/convergence_endogenous.csv <==
stage,iter,theta_tt,theta_c,theta_s,objective,n_paths,n_paths_added,n_paths_effectively_added,vot
norefined,1,0.000,0.000,0.000,2629656443.603,1584,0,0,
norefined,2,-0.499,-0.022,-0.023,1517308406.563,1584,0,0,22.541
norefined,3,-0.342,-0.296,-0.411,798951102.626,1584,0,0,1.156
norefined,4,0.024,-0.529,-0.659,15336946811.105,1584,0,0,-0.046
norefined,5,-0.476,-0.530,-0.661,587417314.832,1584,0,0,0.899
norefined,6,-0.055,-0.725,-0.846,571774828.279,1584,0,0,0.076
norefined,7,-0.554,-0.750,-0.821,480798020.964,1584,0,0,0.739
norefined,8,-0.113,-0.924,-0.979,368682502.651,1584,0,0,0.122
norefined,9,-0.609,-0.967,-0.934,411341089.614,1584,0,0,0.629
norefined,10,-0.156,-1.126,-1.076,285051188.263,1584,0,0,0.139
refined,11,-0.156,-1.126,-1.076,285051188.263,1584,0,0,0.139
refined,12,-0.240,-1.936,-1.414,178219329.202,1584,0,0,0.124
refined,13,-0.354,-2.983,-1.900,134017818.143,1584,0,0,0.119
refined,14,-0.482,-4.131,-2.437,116046436.783,1584,0,0,0.117
refined,15,-0.608,-5.137,-2.913,109470968.346,1584,0,0,0.118
refined,16,-0.714,-5.929,-3.270,105522738.154,1584,0,0,0.120
refined,17,-0.833,-6.697,-3.603,103567544.283,1584,0,0,0.124
refined,18,-0.944,-7.320,-3.872,103266680.619,1584,0,0,0.129
refined,19,-1.012,-7.640,-4.054,103613062.136,1584,0,0,0.132
refined,20,-1.050,-7.810,-4.168,104145921.571,1584,0,0,0.134


==> figures/experiments/sioux-falls/convergence/convergence_exogenous.csv <==
stage,iter,theta_tt,theta_c,theta_s,objective,n_paths,n_paths_added,n_paths_effectively_added,vot
norefined,1,0.000,0.000,0.000,2909850675.462,1584,0,0,
norefined,2,-0.420,-0.185,-0.198,2517919165.245,1584,0,0,2.270
norefined,3,-0.036,-0.363,-0.464,1478514914.881,1584,0,0,0.099
norefined,4,-0.528,-0.448,-0.450,1975897027.970,1584,0,0,1.180
norefined,5,-0.102,-0.602,-0.661,932589676.428,1584,0,0,0.169
norefined,6,-0.593,-0.679,-0.609,1682754059.556,1584,0,0,0.874
norefined,7,-0.151,-0.820,-0.794,678907980.330,1584,0,0,0.184
norefined,8,-0.640,-0.890,-0.720,1489248038.835,1584,0,0,0.719
norefined,9,-0.189,-1.022,-0.889,537001505.460,1584,0,0,0.185
norefined,10,-0.677,-1.085,-0.804,1349324854.951,1584,0,0,0.624
refined,11,-0.189,-1.022,-0.889,537001505.460,1584,0,0,0.185
refined,12,-0.379,-2.004,-1.240,231750903.862,1584,0,0,0.189
refined,13,-0.675,-3.818,-2.124,124571359.868,1584,0,0,0.177
refined,14,-1.014,-6.097,-3.228,96460048.208,1584,0,0,0.166
refined,15,-1.083,-6.590,-3.464,95997332.028,1584,0,0,0.164
refined,16,-1.074,-6.522,-3.429,95989243.648,1584,0,0,0.165
refined,17,-1.076,-6.536,-3.437,95988882.902,1584,0,0,0.165
refined,18,-1.076,-6.533,-3.435,95988868.329,1584,0,0,0.165
refined,19,-1.076,-6.534,-3.435,95988867.726,1584,0,0,0.165
refined,20,-1.076,-6.534,-3.435,95988867.701,1584,0,0,0.165


==> figures/experiments/sioux-falls/convergence/experiment_report.csv <==
option,value
name,Convergence Experiment
date,220413
time,120513
seed,2022
bilevel_iters,10
range_initial_values,
network,SiouxFalls
links,76
paths,1584
ods,528
scale_OD,1
features,"['tt', 'c', 's']"
true parameters,"{'tt': -1, 'c': -6, 's': -3}"
data_generator,"{'coverage': 1, 'noise_params': {'mu_x': 0, 'sd_x': 0.1, 'snr_x': 0, 'sd_Q': 0, 'scale_Q': 1, 'congestion_Q': 1}, 'sparsity_idx': 0, 'n_paths': None}"
norefined_learner,{'bilevel_iters': 10}
norefined_optimizer,"{'iters': 1, 'eta': 0.5}"
norefined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': False, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"
refined_learner,{'bilevel_iters': 10}
refined_optimizer,{'iters': 1}
refined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': False, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/sioux-falls/irrelevant-attributes/experiment_report.csv <==
option,value
name,Irrelevant Attributes Experiment
date,220413
time,064143
seed,2022
range_initial_values,"(-2, 2)"
alpha,0.1
bilevel_iters,10
replicates,100
network,SiouxFalls
links,76
paths,1584
ods,528
scale_OD,1
features,"['tt', 'c', 's', 'k0', 'k1', 'k2', 'k3', 'k4', 'k5']"
true parameters,"{'tt': -1, 'c': -6, 's': -3, 'k0': 0, 'k1': 0, 'k2': 0, 'k3': 0, 'k4': 0, 'k5': 0}"
data_generator,"{'coverage': 1, 'noise_params': {'mu_x': 0, 'sd_x': 0.1, 'snr_x': 0, 'sd_Q': 0, 'scale_Q': 1, 'congestion_Q': 1}, 'sparsity_idx': 0, 'n_paths': None}"
norefined1_learner,{'bilevel_iters': None}
norefined1_optimizer,"{'iters': 1, 'eta': 0.5}"
norefined1_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"
norefined2_learner,{'bilevel_iters': None}
norefined2_optimizer,{'iters': 1}
norefined2_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"
refined_learner,{'bilevel_iters': None}
refined_optimizer,{'iters': 1}
refined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/sioux-falls/noisy-counts/experiment_report.csv <==
option,value
name,Noisy Counts Experiment
date,220413
time,080035
seed,2022
bilevel_iters,10
range_initial_values,"(-2, 2)"
alpha,0.1
replicates,100
network,SiouxFalls
links,76
paths,1584
ods,528
scale_OD,1
features,"['tt', 'c', 's', 'k0', 'k1', 'k2', 'k3', 'k4', 'k5']"
true parameters,"{'tt': -1, 'c': -6, 's': -3, 'k0': 0, 'k1': 0, 'k2': 0, 'k3': 0, 'k4': 0, 'k5': 0}"
data_generator,"{'coverage': 1, 'noise_params': {'mu_x': 0, 'sd_x': 0, 'snr_x': 0, 'sd_Q': 0, 'scale_Q': 1, 'congestion_Q': 1}, 'sparsity_idx': 0, 'n_paths': None}"
norefined_learner,{'bilevel_iters': 10}
norefined_optimizer,"{'iters': 1, 'eta': 0.5}"
norefined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"
refined_learner,{'bilevel_iters': 10}
refined_optimizer,{'iters': 1}
refined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/sioux-falls/noisy-od/experiment_report.csv <==
option,value
name,Noisy OD Experiment
date,220331
time,043653
seed,2022
bilevel_iters,10
range_initial_values,"(-2, 2)"
alpha,0.1
replicates,100
network,SiouxFalls
links,76
paths,1584
ods,528
scale_OD,1
features,"['tt', 'c', 's', 'k0', 'k1', 'k2', 'k3', 'k4', 'k5']"
true parameters,"{'tt': -1, 'c': -6, 's': -3, 'k0': 0, 'k1': 0, 'k2': 0, 'k3': 0, 'k4': 0, 'k5': 0}"
data_generator,"{'coverage': 1, 'noise_params': {'mu_x': 0, 'sd_x': 0.1, 'snr_x': 0, 'sd_Q': 0, 'scale_Q': 1, 'congestion_Q': 1}, 'sparsity_idx': 0, 'n_paths': None}"
norefined_learner,{'bilevel_iters': 10}
norefined_optimizer,"{'iters': 1, 'eta': 0.5}"
norefined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"
refined_learner,{'bilevel_iters': 10}
refined_optimizer,{'iters': 1}
refined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/sioux-falls/pseudo-convexity/experiment_report.csv <==
option,value
name,Pseudo-convexity Experiment
date,220413
time,005222
seed,2022
equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/sioux-falls/pseudo-convexity/pseudoconvexity.csv <==
attr,theta_attr_grid,f_vals,grad_f_vals,hessian_f_vals
tt,-15.0,4473031592.6,-40016846.3,5230374.3
tt,-14.5,4453454605.0,-38736995.1,-112536.9
tt,-14.0,4433852919.9,-40102720.6,-5305607.4
tt,-13.5,4412931861.6,-43986488.7,-10163508.2
tt,-13.0,4389479133.0,-50192891.0,-14585299.3
tt,-12.5,4362388570.2,-58505268.1,-18625037.9
tt,-12.0,4330638067.7,-68851464.5,-22915609.5
tt,-11.5,4293110250.1,-81817247.2,-29691002.5
tt,-11.0,4248011890.4,-99707362.1,-43215349.9
tt,-10.5,4192116341.4,-124770428.7,-52760186.3
tt,-10.0,4124249526.4,-143197399.3,-12338468.0
tt,-9.5,4052847707.5,-140548062.6,9169900.9
tt,-9.0,3982184474.4,-146188489.4,-38881939.2
tt,-8.5,3901325593.6,-183305859.3,-111016518.1
tt,-8.0,3793130930.6,-253563134.6,-157927841.4
tt,-7.5,3648245037.3,-319426630.5,-80323740.4
tt,-7.0,3484489706.5,-324978611.7,42325482.7
tt,-6.5,3328171526.1,-300341789.8,46409507.6
tt,-6.0,3183508385.0,-280743821.1,9217197.9
tt,-5.5,3034002549.9,-346106681.3,-332819529.5
tt,-5.0,2801021713.7,-608660674.0,-565894121.2
tt,-4.5,2456876933.6,-700841974.2,145194031.7
tt,-4.0,2121539840.6,-639079273.6,247970868.7
tt,-3.5,1852919882.9,-437759768.6,256149833.9
tt,-3.0,1655172912.0,-370204471.3,-20628344.3
tt,-2.5,1422803359.1,-680440118.2,-1452915316.5
tt,-2.0,905939572.3,-1250706855.2,-346353893.5
tt,-1.5,338456479.3,-793295624.5,1433304709.4
tt,-1.0,99488769.9,-55787477.9,2027109067.9
tt,-0.5,618091760.8,2802123614.7,5773771585.7
tt,0.0,2127959264.8,2760397273.0,-977053575.6
tt,0.5,3739393246.6,4092050578.0,-2294632511.9
tt,1.0,5558957877.5,3999739337.1,2404810958.7
tt,1.5,7453740297.7,2827680606.6,-5286416249.7
tt,2.0,8319955524.0,996067877.4,-1383446953.8
tt,2.5,8718263754.6,733281751.5,244929865.6
tt,3.0,9134110203.4,905479518.4,-120110244.8
tt,3.5,9547258019.1,750016080.8,-777813711.8
tt,4.0,9808489513.0,403147122.5,-99124169.4
tt,4.5,9971087531.0,239106620.5,-191319278.7
tt,5.0,10078556702.2,200980335.9,-44033848.1
tt,5.5,10174756760.3,187486801.1,-3403140.2
tt,6.0,10269322562.9,190272250.3,-17266943.6
tt,6.5,10356181922.6,148232027.4,-115174519.3
tt,7.0,10418389030.7,106409087.6,-49514984.6
tt,7.5,10467319985.9,92205327.5,-14328212.4
tt,8.0,10512190045.1,88241282.8,-2284536.9
tt,8.5,10556496942.7,89832217.1,7478142.7
tt,9.0,10602318880.3,92979677.2,1896059.4
tt,9.5,10648396164.2,90033684.1,-13204488.2
tt,10.0,10691459336.6,82005716.8,-15681193.7
tt,10.5,10731009109.5,77571768.3,722048.9
tt,11.0,10770979512.1,84619077.0,28091793.9
tt,11.5,10817731659.3,103603049.5,41616360.1
tt,12.0,10873562311.6,115979965.6,-2262790.4
tt,12.5,10928652449.5,100024166.4,-53144618.5
tt,13.0,10971769873.0,72896994.8,-48818661.0
tt,13.5,11002919990.1,53263859.6,-30358246.9
tt,14.0,11026324817.0,41343427.5,-18441941.1
tt,14.5,11045017565.5,34004546.0,-11478940.2
tt,15.0,11060788637.9,29444206.5,-7094687.0
c,-15.0,1096873890.2,-172797689.9,-4902532.8
c,-14.5,1010110942.4,-173751554.4,1119889.5
c,-14.0,923626896.7,-171686434.6,7089659.6
c,-13.5,838903536.4,-166755704.3,12496903.4
c,-13.0,757282291.4,-159366166.3,16847340.0
c,-12.5,679842292.9,-150152551.5,19738880.4
c,-12.0,607301783.6,-139908442.8,20951751.2
c,-11.5,539964457.5,-129478065.6,20510298.9
c,-11.0,477726267.8,-119624716.0,18720650.1
c,-10.5,420153173.6,-110876840.0,16227654.7
c,-10.0,366643028.6,-103348503.6,14028985.4
c,-9.5,316668224.8,-96625109.3,13143067.8
c,-9.0,270016025.0,-89912308.3,13997581.3
c,-8.5,226898740.8,-82342472.8,16571971.6
c,-8.0,187961087.7,-73049365.9,20867357.7
c,-7.5,154265110.8,-61277129.8,26343262.1
c,-7.0,127166703.7,-46606096.6,32489084.2
c,-6.5,108227307.6,-28490658.9,40460462.6
c,-6.0,99488769.9,-5462821.8,52490554.3
c,-5.5,103981713.1,24857275.4,69504900.5
c,-5.0,125884696.8,64294246.2,87817510.9
c,-4.5,169585266.3,111430051.4,98777607.2
c,-4.0,237704469.2,160896592.4,97041852.6
c,-3.5,329870473.6,206757859.9,84993196.5
c,-3.0,443194829.1,245241205.5,69865607.9
c,-2.5,574414439.4,280032570.1,74943563.1
c,-2.0,725182309.3,326581598.5,117196921.4
c,-1.5,905769991.9,401362013.1,183851645.6
c,-1.0,1132253655.7,509814202.3,245722319.8
c,-0.5,1418711982.6,635270343.0,235279697.7
c,0.0,1761847910.4,729620144.5,149833462.6
c,0.5,2145857099.8,810400155.7,194600105.9
c,1.0,2579627918.5,933368832.4,297188134.1
c,1.5,3087276664.7,1105068880.0,393605826.6
c,2.0,3693666202.3,1326232125.3,448336911.4
c,2.5,4402985530.3,1487034281.8,173496117.0
c,3.0,5158349887.0,1517871435.5,-30331937.0
c,3.5,5906975234.5,1465966422.2,-155155797.5
c,4.0,6619687327.9,1386758641.0,-124458490.0
c,4.5,7306563876.2,1371042012.1,-49413611.9
c,5.0,7960006610.4,1198316263.2,-528166400.9
c,5.5,8497500539.5,961195668.8,-428284115.2
c,6.0,8925526057.7,753229477.6,-396346933.9
c,6.5,9256213045.4,577785731.1,-299037077.4
c,7.0,9512175774.1,454823769.4,-194044723.3
c,7.5,9719275749.5,380796118.7,-108176378.7
c,8.0,9898150020.4,337341788.8,-76422401.8
c,8.5,10056795881.7,295500064.8,-96571563.2
c,9.0,10191150958.6,239703129.7,-121938532.4
c,9.5,10296120871.6,181967570.9,-101238613.4
c,10.0,10376148093.7,141462100.8,-61943291.2
c,10.5,10440376673.9,117647099.3,-35433344.2
c,11.0,10495573338.3,104607869.1,-17798557.9
c,11.5,10546183645.2,98752645.1,-6772915.6
c,12.0,10594959268.0,96709136.2,-2433004.4
c,12.5,10643019642.8,95467014.2,-3168907.6
c,13.0,10690239386.0,93152328.2,-6240128.4
c,13.5,10735904542.8,89266228.3,-9125441.4
c,14.0,10779318143.6,84260933.2,-10658631.2
c,14.5,10820090372.3,78792512.6,-11098782.7
c,15.0,10858094342.8,73215186.8,-11202807.5


==> figures/experiments/sioux-falls/pseudo-convexity/pseudoconvexity_c.csv <==
attr,theta_attr_grid,f_vals,grad_f_vals,hessian_f_vals
c,-15.0,1096873890.2,-172797689.9,-4902532.8
c,-14.5,1010110942.4,-173751554.4,1119889.5
c,-14.0,923626896.7,-171686434.6,7089659.6
c,-13.5,838903536.4,-166755704.3,12496903.4
c,-13.0,757282291.4,-159366166.3,16847340.0
c,-12.5,679842292.9,-150152551.5,19738880.4
c,-12.0,607301783.6,-139908442.8,20951751.2
c,-11.5,539964457.5,-129478065.6,20510298.9
c,-11.0,477726267.8,-119624716.0,18720650.1
c,-10.5,420153173.6,-110876840.0,16227654.7
c,-10.0,366643028.6,-103348503.6,14028985.4
c,-9.5,316668224.8,-96625109.3,13143067.8
c,-9.0,270016025.0,-89912308.3,13997581.3
c,-8.5,226898740.8,-82342472.8,16571971.6
c,-8.0,187961087.7,-73049365.9,20867357.7
c,-7.5,154265110.8,-61277129.8,26343262.1
c,-7.0,127166703.7,-46606096.6,32489084.2
c,-6.5,108227307.6,-28490658.9,40460462.6
c,-6.0,99488769.9,-5462821.8,52490554.3
c,-5.5,103981713.1,24857275.4,69504900.5
c,-5.0,125884696.8,64294246.2,87817510.9
c,-4.5,169585266.3,111430051.4,98777607.2
c,-4.0,237704469.2,160896592.4,97041852.6
c,-3.5,329870473.6,206757859.9,84993196.5
c,-3.0,443194829.1,245241205.5,69865607.9
c,-2.5,574414439.4,280032570.1,74943563.1
c,-2.0,725182309.3,326581598.5,117196921.4
c,-1.5,905769991.9,401362013.1,183851645.6
c,-1.0,1132253655.7,509814202.3,245722319.8
c,-0.5,1418711982.6,635270343.0,235279697.7
c,0.0,1761847910.4,729620144.5,149833462.6
c,0.5,2145857099.8,810400155.7,194600105.9
c,1.0,2579627918.5,933368832.4,297188134.1
c,1.5,3087276664.7,1105068880.0,393605826.6
c,2.0,3693666202.3,1326232125.3,448336911.4
c,2.5,4402985530.3,1487034281.8,173496117.0
c,3.0,5158349887.0,1517871435.5,-30331937.0
c,3.5,5906975234.5,1465966422.2,-155155797.5
c,4.0,6619687327.9,1386758641.0,-124458490.0
c,4.5,7306563876.2,1371042012.1,-49413611.9
c,5.0,7960006610.4,1198316263.2,-528166400.9
c,5.5,8497500539.5,961195668.8,-428284115.2
c,6.0,8925526057.7,753229477.6,-396346933.9
c,6.5,9256213045.4,577785731.1,-299037077.4
c,7.0,9512175774.1,454823769.4,-194044723.3
c,7.5,9719275749.5,380796118.7,-108176378.7
c,8.0,9898150020.4,337341788.8,-76422401.8
c,8.5,10056795881.7,295500064.8,-96571563.2
c,9.0,10191150958.6,239703129.7,-121938532.4
c,9.5,10296120871.6,181967570.9,-101238613.4
c,10.0,10376148093.7,141462100.8,-61943291.2
c,10.5,10440376673.9,117647099.3,-35433344.2
c,11.0,10495573338.3,104607869.1,-17798557.9
c,11.5,10546183645.2,98752645.1,-6772915.6
c,12.0,10594959268.0,96709136.2,-2433004.4
c,12.5,10643019642.8,95467014.2,-3168907.6
c,13.0,10690239386.0,93152328.2,-6240128.4
c,13.5,10735904542.8,89266228.3,-9125441.4
c,14.0,10779318143.6,84260933.2,-10658631.2
c,14.5,10820090372.3,78792512.6,-11098782.7
c,15.0,10858094342.8,73215186.8,-11202807.5


==> figures/experiments/sioux-falls/pseudo-convexity/pseudoconvexity_tt.csv <==
attr,theta_attr_grid,f_vals,grad_f_vals,hessian_f_vals
tt,-15.0,4473031592.6,-40016846.3,5230374.3
tt,-14.5,4453454605.0,-38736995.1,-112536.9
tt,-14.0,4433852919.9,-40102720.6,-5305607.4
tt,-13.5,4412931861.6,-43986488.7,-10163508.2
tt,-13.0,4389479133.0,-50192891.0,-14585299.3
tt,-12.5,4362388570.2,-58505268.1,-18625037.9
tt,-12.0,4330638067.7,-68851464.5,-22915609.5
tt,-11.5,4293110250.1,-81817247.2,-29691002.5
tt,-11.0,4248011890.4,-99707362.1,-43215349.9
tt,-10.5,4192116341.4,-124770428.7,-52760186.3
tt,-10.0,4124249526.4,-143197399.3,-12338468.0
tt,-9.5,4052847707.5,-140548062.6,9169900.9
tt,-9.0,3982184474.4,-146188489.4,-38881939.2
tt,-8.5,3901325593.6,-183305859.3,-111016518.1
tt,-8.0,3793130930.6,-253563134.6,-157927841.4
tt,-7.5,3648245037.3,-319426630.5,-80323740.4
tt,-7.0,3484489706.5,-324978611.7,42325482.7
tt,-6.5,3328171526.1,-300341789.8,46409507.6
tt,-6.0,3183508385.0,-280743821.1,9217197.9
tt,-5.5,3034002549.9,-346106681.3,-332819529.5
tt,-5.0,2801021713.7,-608660674.0,-565894121.2
tt,-4.5,2456876933.6,-700841974.2,145194031.7
tt,-4.0,2121539840.6,-639079273.6,247970868.7
tt,-3.5,1852919882.9,-437759768.6,256149833.9
tt,-3.0,1655172912.0,-370204471.3,-20628344.3
tt,-2.5,1422803359.1,-680440118.2,-1452915316.5
tt,-2.0,905939572.3,-1250706855.2,-346353893.5
tt,-1.5,338456479.3,-793295624.5,1433304709.4
tt,-1.0,99488769.9,-55787477.9,2027109067.9
tt,-0.5,618091760.8,2802123614.7,5773771585.7
tt,0.0,2127959264.8,2760397273.0,-977053575.6
tt,0.5,3739393246.6,4092050578.0,-2294632511.9
tt,1.0,5558957877.5,3999739337.1,2404810958.7
tt,1.5,7453740297.7,2827680606.6,-5286416249.7
tt,2.0,8319955524.0,996067877.4,-1383446953.8
tt,2.5,8718263754.6,733281751.5,244929865.6
tt,3.0,9134110203.4,905479518.4,-120110244.8
tt,3.5,9547258019.1,750016080.8,-777813711.8
tt,4.0,9808489513.0,403147122.5,-99124169.4
tt,4.5,9971087531.0,239106620.5,-191319278.7
tt,5.0,10078556702.2,200980335.9,-44033848.1
tt,5.5,10174756760.3,187486801.1,-3403140.2
tt,6.0,10269322562.9,190272250.3,-17266943.6
tt,6.5,10356181922.6,148232027.4,-115174519.3
tt,7.0,10418389030.7,106409087.6,-49514984.6
tt,7.5,10467319985.9,92205327.5,-14328212.4
tt,8.0,10512190045.1,88241282.8,-2284536.9
tt,8.5,10556496942.7,89832217.1,7478142.7
tt,9.0,10602318880.3,92979677.2,1896059.4
tt,9.5,10648396164.2,90033684.1,-13204488.2
tt,10.0,10691459336.6,82005716.8,-15681193.7
tt,10.5,10731009109.5,77571768.3,722048.9
tt,11.0,10770979512.1,84619077.0,28091793.9
tt,11.5,10817731659.3,103603049.5,41616360.1
tt,12.0,10873562311.6,115979965.6,-2262790.4
tt,12.5,10928652449.5,100024166.4,-53144618.5
tt,13.0,10971769873.0,72896994.8,-48818661.0
tt,13.5,11002919990.1,53263859.6,-30358246.9
tt,14.0,11026324817.0,41343427.5,-18441941.1
tt,14.5,11045017565.5,34004546.0,-11478940.2
tt,15.0,11060788637.9,29444206.5,-7094687.0


==> figures/experiments/sioux-falls/scaled-od/backup/congested/210722_190451/1/cummulative_results_inference_table.csv <==
attr,level,pvalue,rep,theta,ttest,width_confint
tt,0.900,0.173,0.000,-1.290,-1.378,1.867
wt,0.900,0.159,0.000,-1.658,-1.422,2.326
c,0.900,0.160,0.000,-5.607,-1.421,7.870
k0,0.900,0.907,0.000,0.237,0.117,4.028
k1,0.900,0.668,0.000,0.656,0.431,3.033
k2,0.900,0.965,0.000,0.084,0.043,3.849
vot,0.900,,0.000,0.230,,
tt,0.950,0.002,0.000,-0.952,-3.216,0.590
wt,0.950,0.001,0.000,-1.111,-3.376,0.656
c,0.950,0.002,0.000,-6.222,-3.191,3.888
k0,0.950,0.783,0.000,-0.205,-0.276,1.479
k1,0.950,0.708,0.000,0.143,0.376,0.759
k2,0.950,0.831,0.000,0.159,0.214,1.481
vot,0.950,,0.000,0.153,,
tt,1.050,0.012,0.000,-0.773,-2.581,0.597
wt,1.050,0.400,0.000,-0.107,-0.847,0.252
c,1.050,0.014,0.000,-5.516,-2.520,4.366
k0,1.050,0.271,0.000,0.718,1.110,1.290
k1,1.050,0.054,0.000,-0.842,-1.957,0.858
k2,1.050,0.236,0.000,0.804,1.195,1.341
vot,1.050,,0.000,0.140,,
tt,1.100,0.237,0.000,-1.907,-1.194,3.187
wt,1.100,0.579,0.000,-0.415,-0.557,1.486
c,1.100,0.233,0.000,-6.764,-1.203,11.217
k0,1.100,0.968,0.000,0.134,0.041,6.569
k1,1.100,0.808,0.000,-0.311,-0.243,2.552
k2,1.100,0.817,0.000,-0.626,-0.232,5.385
vot,1.100,,0.000,0.282,,


==> figures/experiments/sioux-falls/scaled-od/backup/congested/210722_190451/1/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.900,0,tt,-1.290,"[-3.1573, 0.577]",1.867,-1.378,0.173
0.900,0,wt,-1.658,"[-3.9838, 0.6675]",2.326,-1.422,0.159
0.900,0,c,-5.607,"[-13.4779, 2.2629]",7.870,-1.421,0.160
0.900,0,k0,0.237,"[-3.7907, 4.2653]",4.028,0.117,0.907
0.900,0,k1,0.656,"[-2.3774, 3.6889]",3.033,0.431,0.668
0.900,0,k2,0.084,"[-3.7652, 3.9331]",3.849,0.043,0.965
0.950,0,tt,-0.952,"[-1.5425, -0.3616]",0.590,-3.216,0.002
0.950,0,wt,-1.111,"[-1.7676, -0.4548]",0.656,-3.376,0.001
0.950,0,c,-6.222,"[-10.1098, -2.3333]",3.888,-3.191,0.002
0.950,0,k0,-0.205,"[-1.6841, 1.2741]",1.479,-0.276,0.783
0.950,0,k1,0.143,"[-0.616, 0.902]",0.759,0.376,0.708
0.950,0,k2,0.159,"[-1.3219, 1.6393]",1.481,0.214,0.831
1.050,0,tt,-0.773,"[-1.3705, -0.1757]",0.597,-2.581,0.012
1.050,0,wt,-0.107,"[-0.3596, 0.1452]",0.252,-0.847,0.400
1.050,0,c,-5.516,"[-9.8818, -1.1504]",4.366,-2.520,0.014
1.050,0,k0,0.718,"[-0.5722, 2.0075]",1.290,1.110,0.271
1.050,0,k1,-0.842,"[-1.6995, 0.0163]",0.858,-1.957,0.054
1.050,0,k2,0.804,"[-0.5375, 2.1448]",1.341,1.195,0.236
1.100,0,tt,-1.907,"[-5.0942, 1.2796]",3.187,-1.194,0.237
1.100,0,wt,-0.415,"[-1.9018, 1.0711]",1.486,-0.557,0.579
1.100,0,c,-6.764,"[-17.9811, 4.4532]",11.217,-1.203,0.233
1.100,0,k0,0.134,"[-6.4358, 6.703]",6.569,0.041,0.968
1.100,0,k1,-0.311,"[-2.8637, 2.2408]",2.552,-0.243,0.808
1.100,0,k2,-0.626,"[-6.0115, 4.759]",5.385,-0.232,0.817


==> figures/experiments/sioux-falls/scaled-od/backup/congested/210722_190451/1/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': -1.907289468771421, 'wt': -0.41534515646002323, 'c': -6.763937332758518, 'k0': 0.13360704859139028, 'k1': -0.31142828753533625, 'k2': -0.6262216825773474}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0}"
theta_0_range,"(-1, 1)"


==> figures/experiments/sioux-falls/scaled-od/backup/congested/210722_190451/2/cummulative_results_inference_table.csv <==
attr,level,pvalue,rep,theta,ttest,width_confint,theta_true,bias,fn,fp,f_type
tt,0.900,0.173,0.000,-1.290,-1.378,1.867,-1.000,-0.290,0.000,1.000,fp
wt,0.900,0.159,0.000,-1.658,-1.422,2.326,-0.800,-0.858,0.000,1.000,fp
c,0.900,0.160,0.000,-5.607,-1.421,7.870,-6.000,0.393,0.000,1.000,fp
k0,0.900,0.907,0.000,0.237,0.117,4.028,0.000,0.237,0.000,0.000,fn
k1,0.900,0.668,0.000,0.656,0.431,3.033,0.000,0.656,0.000,0.000,fn
k2,0.900,0.965,0.000,0.084,0.043,3.849,0.000,0.084,0.000,0.000,fn
vot,0.900,,0.000,0.230,,,0.167,0.063,0.000,0.000,fp
tt,0.950,0.002,0.000,-0.952,-3.216,0.590,-1.000,0.048,0.000,0.000,fp
wt,0.950,0.001,0.000,-1.111,-3.376,0.656,-0.800,-0.311,0.000,0.000,fp
c,0.950,0.002,0.000,-6.222,-3.191,3.888,-6.000,-0.222,0.000,0.000,fp
k0,0.950,0.783,0.000,-0.205,-0.276,1.479,0.000,-0.205,0.000,0.000,fn
k1,0.950,0.708,0.000,0.143,0.376,0.759,0.000,0.143,0.000,0.000,fn
k2,0.950,0.831,0.000,0.159,0.214,1.481,0.000,0.159,0.000,0.000,fn
vot,0.950,,0.000,0.153,,,0.167,-0.014,0.000,0.000,fp
tt,1.050,0.012,0.000,-0.773,-2.581,0.597,-1.000,0.227,0.000,0.000,fp
wt,1.050,0.400,0.000,-0.107,-0.847,0.252,-0.800,0.693,0.000,1.000,fp
c,1.050,0.014,0.000,-5.516,-2.520,4.366,-6.000,0.484,0.000,0.000,fp
k0,1.050,0.271,0.000,0.718,1.110,1.290,0.000,0.718,0.000,0.000,fn
k1,1.050,0.054,0.000,-0.842,-1.957,0.858,0.000,-0.842,0.000,0.000,fn
k2,1.050,0.236,0.000,0.804,1.195,1.341,0.000,0.804,0.000,0.000,fn
vot,1.050,,0.000,0.140,,,0.167,-0.027,0.000,0.000,fp
tt,1.100,0.237,0.000,-1.907,-1.194,3.187,-1.000,-0.907,0.000,1.000,fp
wt,1.100,0.579,0.000,-0.415,-0.557,1.486,-0.800,0.385,0.000,1.000,fp
c,1.100,0.233,0.000,-6.764,-1.203,11.217,-6.000,-0.764,0.000,1.000,fp
k0,1.100,0.968,0.000,0.134,0.041,6.569,0.000,0.134,0.000,0.000,fn
k1,1.100,0.808,0.000,-0.311,-0.243,2.552,0.000,-0.311,0.000,0.000,fn
k2,1.100,0.817,0.000,-0.626,-0.232,5.385,0.000,-0.626,0.000,0.000,fn
vot,1.100,,0.000,0.282,,,0.167,0.115,0.000,0.000,fp
tt,0.900,0.112,1.000,-0.963,-1.611,1.193,,,,,
wt,0.900,0.182,1.000,-0.637,-1.348,0.943,,,,,
c,0.900,0.127,1.000,-6.320,-1.546,8.156,,,,,
k0,0.900,0.580,1.000,-0.663,-0.556,2.377,,,,,
k1,0.900,0.330,1.000,0.526,0.980,1.071,,,,,
k2,0.900,0.767,1.000,0.302,0.298,2.023,,,,,
vot,0.900,,1.000,0.152,,,,,,,
tt,0.950,0.011,1.000,-0.746,-2.614,0.569,,,,,
wt,0.950,0.164,1.000,-0.242,-1.407,0.344,,,,,
c,0.950,0.016,1.000,-5.674,-2.480,4.562,,,,,
k0,0.950,0.366,1.000,-0.568,-0.910,1.243,,,,,
k1,0.950,0.698,1.000,-0.102,-0.390,0.523,,,,,
k2,0.950,0.360,1.000,0.588,0.921,1.273,,,,,
vot,0.950,,1.000,0.132,,,,,,,
tt,1.050,0.001,1.000,-0.881,-3.417,0.514,,,,,
wt,1.050,0.000,1.000,-1.080,-3.944,0.546,,,,,
c,1.050,0.001,1.000,-6.759,-3.466,3.889,,,,,
k0,1.050,0.363,1.000,-0.662,-0.915,1.442,,,,,
k1,1.050,0.469,1.000,0.211,0.728,0.577,,,,,
k2,1.050,0.720,1.000,0.197,0.360,1.089,,,,,
vot,1.050,,1.000,0.130,,,,,,,
tt,1.100,0.119,1.000,-1.346,-1.578,1.701,,,,,
wt,1.100,0.194,1.000,-0.783,-1.311,1.191,,,,,
c,1.100,0.123,1.000,-5.573,-1.560,7.124,,,,,
k0,1.100,0.830,1.000,-0.484,-0.216,4.478,,,,,
k1,1.100,0.345,1.000,0.709,0.952,1.486,,,,,
k2,1.100,0.637,1.000,-0.752,-0.473,3.169,,,,,
vot,1.100,,1.000,0.242,,,,,,,


==> figures/experiments/sioux-falls/scaled-od/backup/congested/210722_190451/2/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.900,0,tt,-1.290,"[-3.1573, 0.577]",1.867,-1.378,0.173
0.900,0,wt,-1.658,"[-3.9838, 0.6675]",2.326,-1.422,0.159
0.900,0,c,-5.607,"[-13.4779, 2.2629]",7.870,-1.421,0.160
0.900,0,k0,0.237,"[-3.7907, 4.2653]",4.028,0.117,0.907
0.900,0,k1,0.656,"[-2.3774, 3.6889]",3.033,0.431,0.668
0.900,0,k2,0.084,"[-3.7652, 3.9331]",3.849,0.043,0.965
0.950,0,tt,-0.952,"[-1.5425, -0.3616]",0.590,-3.216,0.002
0.950,0,wt,-1.111,"[-1.7676, -0.4548]",0.656,-3.376,0.001
0.950,0,c,-6.222,"[-10.1098, -2.3333]",3.888,-3.191,0.002
0.950,0,k0,-0.205,"[-1.6841, 1.2741]",1.479,-0.276,0.783
0.950,0,k1,0.143,"[-0.616, 0.902]",0.759,0.376,0.708
0.950,0,k2,0.159,"[-1.3219, 1.6393]",1.481,0.214,0.831
1.050,0,tt,-0.773,"[-1.3705, -0.1757]",0.597,-2.581,0.012
1.050,0,wt,-0.107,"[-0.3596, 0.1452]",0.252,-0.847,0.400
1.050,0,c,-5.516,"[-9.8818, -1.1504]",4.366,-2.520,0.014
1.050,0,k0,0.718,"[-0.5722, 2.0075]",1.290,1.110,0.271
1.050,0,k1,-0.842,"[-1.6995, 0.0163]",0.858,-1.957,0.054
1.050,0,k2,0.804,"[-0.5375, 2.1448]",1.341,1.195,0.236
1.100,0,tt,-1.907,"[-5.0942, 1.2796]",3.187,-1.194,0.237
1.100,0,wt,-0.415,"[-1.9018, 1.0711]",1.486,-0.557,0.579
1.100,0,c,-6.764,"[-17.9811, 4.4532]",11.217,-1.203,0.233
1.100,0,k0,0.134,"[-6.4358, 6.703]",6.569,0.041,0.968
1.100,0,k1,-0.311,"[-2.8637, 2.2408]",2.552,-0.243,0.808
1.100,0,k2,-0.626,"[-6.0115, 4.759]",5.385,-0.232,0.817
0.900,1,tt,-0.963,"[-2.1566, 0.2297]",1.193,-1.611,0.112
0.900,1,wt,-0.637,"[-1.5804, 0.3055]",0.943,-1.348,0.182
0.900,1,c,-6.320,"[-14.4759, 1.8355]",8.156,-1.546,0.127
0.900,1,k0,-0.663,"[-3.0395, 1.7139]",2.377,-0.556,0.580
0.900,1,k1,0.526,"[-0.5448, 1.5976]",1.071,0.980,0.330
0.900,1,k2,0.302,"[-1.7204, 2.3249]",2.023,0.298,0.767
0.950,1,tt,-0.746,"[-1.3153, -0.1769]",0.569,-2.614,0.011
0.950,1,wt,-0.242,"[-0.5858, 0.1013]",0.344,-1.407,0.164
0.950,1,c,-5.674,"[-10.2362, -1.1113]",4.562,-2.480,0.016
0.950,1,k0,-0.568,"[-1.8109, 0.6758]",1.243,-0.910,0.366
0.950,1,k1,-0.102,"[-0.6249, 0.4205]",0.523,-0.390,0.698
0.950,1,k2,0.588,"[-0.6849, 1.8602]",1.273,0.921,0.360
1.050,1,tt,-0.881,"[-1.3951, -0.3668]",0.514,-3.417,0.001
1.050,1,wt,-1.080,"[-1.6267, -0.534]",0.546,-3.944,0.000
1.050,1,c,-6.759,"[-10.6476, -2.8695]",3.889,-3.466,0.001
1.050,1,k0,-0.662,"[-2.1033, 0.7801]",1.442,-0.915,0.363
1.050,1,k1,0.211,"[-0.3663, 0.7876]",0.577,0.728,0.469
1.050,1,k2,0.197,"[-0.8928, 1.2862]",1.089,0.360,0.720
1.100,1,tt,-1.346,"[-3.0477, 0.355]",1.701,-1.578,0.119
1.100,1,wt,-0.783,"[-1.9743, 0.4084]",1.191,-1.311,0.194
1.100,1,c,-5.573,"[-12.697, 1.5501]",7.124,-1.560,0.123
1.100,1,k0,-0.484,"[-4.9624, 3.9944]",4.478,-0.216,0.830
1.100,1,k1,0.709,"[-0.7768, 2.1947]",1.486,0.952,0.345
1.100,1,k2,-0.752,"[-3.9206, 2.4165]",3.169,-0.473,0.637


==> figures/experiments/sioux-falls/scaled-od/backup/congested/210722_190451/2/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': -0.5842060767090429, 'wt': -0.8279396708382296, 'c': -5.621543686765516, 'k0': -0.48719755690955546, 'k1': 0.7435440172661028, 'k2': -0.8190375504997873}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-1, 1)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/1/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/1/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': -0.7711083899966926, 'wt': -1.297930253492887, 'c': -4.308905381263046, 'k0': 1.9795294397085992, 'k1': 1.6619260840300383, 'k2': 0.4729895149537744}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/10/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810
0.800,2,tt,-1.904,"[-6.3104, 2.5027]",4.407,-0.862,0.392
0.800,2,wt,-2.012,"[-7.0985, 3.0746]",5.087,-0.789,0.433
0.800,2,c,-10.130,"[-34.3972, 14.1364]",24.267,-0.833,0.408
0.800,2,k0,0.192,"[-5.6149, 5.9997]",5.807,0.066,0.948
0.800,2,k1,-1.021,"[-6.5493, 4.508]",5.529,-0.368,0.714
0.800,2,k2,-1.849,"[-9.6997, 6.0021]",7.851,-0.470,0.640
0.950,2,tt,-1.516,"[-6.8733, 3.8419]",5.358,-0.564,0.574
0.950,2,wt,1.140,"[-4.2157, 6.496]",5.356,0.425,0.672
0.950,2,c,-7.068,"[-30.0934, 15.9574]",23.025,-0.612,0.542
0.950,2,k0,1.016,"[-4.0601, 6.0912]",5.076,0.399,0.691
0.950,2,k1,0.550,"[-3.8266, 4.9266]",4.377,0.251,0.803
0.950,2,k2,-1.153,"[-6.0371, 3.7311]",4.884,-0.471,0.639
1.050,2,tt,-1.649,"[-3.5783, 0.2809]",1.930,-1.704,0.093
1.050,2,wt,-1.742,"[-4.1999, 0.7164]",2.458,-1.413,0.162
1.050,2,c,-5.291,"[-12.9626, 2.3815]",7.672,-1.375,0.173
1.050,2,k0,1.814,"[-2.8456, 6.4744]",4.660,0.777,0.440
1.050,2,k1,-0.467,"[-4.4354, 3.5015]",3.968,-0.235,0.815
1.050,2,k2,-0.696,"[-3.8055, 2.4131]",3.109,-0.447,0.657
1.200,2,tt,0.730,"[-1.6499, 3.1102]",2.380,0.612,0.543
1.200,2,wt,0.745,"[-2.8201, 4.3105]",3.565,0.417,0.678
1.200,2,c,-7.421,"[-33.4096, 18.5675]",25.989,-0.570,0.571
1.200,2,k0,0.398,"[-6.3735, 7.1704]",6.772,0.117,0.907
1.200,2,k1,-1.803,"[-11.3049, 7.6988]",9.502,-0.378,0.706
1.200,2,k2,0.426,"[-4.4483, 5.2994]",4.874,0.174,0.862
0.800,3,tt,-2.761,"[-11.7376, 6.2148]",8.976,-0.614,0.541
0.800,3,wt,-2.821,"[-12.6523, 7.0111]",9.832,-0.572,0.569
0.800,3,c,-14.594,"[-63.4656, 34.2774]",48.872,-0.596,0.553
0.800,3,k0,-3.231,"[-15.7742, 9.3132]",12.544,-0.514,0.609
0.800,3,k1,-2.531,"[-13.3481, 8.2854]",10.817,-0.467,0.642
0.800,3,k2,-3.077,"[-18.4413, 12.2875]",15.364,-0.399,0.691
0.950,3,tt,-0.729,"[-2.5507, 1.0933]",1.822,-0.798,0.428
0.950,3,wt,-0.949,"[-6.3081, 4.4104]",5.359,-0.353,0.725
0.950,3,c,-11.111,"[-43.3523, 21.1309]",32.242,-0.687,0.494
0.950,3,k0,6.553,"[-22.3068, 35.4123]",28.860,0.453,0.652
0.950,3,k1,-5.792,"[-23.3138, 11.73]",17.522,-0.659,0.512
0.950,3,k2,6.628,"[-10.8426, 24.0982]",17.470,0.757,0.452
1.050,3,tt,-1.048,"[-2.6828, 0.5867]",1.635,-1.279,0.205
1.050,3,wt,0.758,"[-0.7173, 2.2339]",1.476,1.025,0.309
1.050,3,c,-4.024,"[-9.8146, 1.7658]",5.790,-1.386,0.170
1.050,3,k0,-1.486,"[-4.5185, 1.5462]",3.032,-0.977,0.332
1.050,3,k1,-0.860,"[-3.5204, 1.8006]",2.660,-0.645,0.521
1.050,3,k2,-0.944,"[-3.0999, 1.2109]",2.155,-0.874,0.385
1.200,3,tt,-1.802,"[-6.352, 2.7474]",4.550,-0.790,0.432
1.200,3,wt,-1.987,"[-7.7962, 3.8227]",5.809,-0.682,0.497
1.200,3,c,-4.115,"[-14.6958, 6.465]",10.580,-0.776,0.441
1.200,3,k0,0.463,"[-6.6984, 7.6252]",7.162,0.129,0.898
1.200,3,k1,-0.474,"[-7.2534, 6.3059]",6.780,-0.139,0.890
1.200,3,k2,0.584,"[-3.5117, 4.679]",4.095,0.284,0.777
0.800,4,tt,0.548,"[-1.1886, 2.2843]",1.736,0.629,0.531
0.800,4,wt,-1.605,"[-5.8732, 2.6632]",4.268,-0.750,0.456
0.800,4,c,-5.521,"[-21.4199, 10.3787]",15.899,-0.693,0.491
0.800,4,k0,-0.015,"[-4.5821, 4.5511]",4.567,-0.007,0.995
0.800,4,k1,-1.892,"[-10.546, 6.7618]",8.654,-0.436,0.664
0.800,4,k2,-1.200,"[-6.0124, 3.612]",4.812,-0.497,0.620
0.950,4,tt,-0.596,"[-1.503, 0.3105]",0.907,-1.311,0.194
0.950,4,wt,-1.742,"[-3.7645, 0.2798]",2.022,-1.718,0.090
0.950,4,c,-7.811,"[-17.2576, 1.6361]",9.447,-1.649,0.104
0.950,4,k0,0.540,"[-3.2789, 4.3584]",3.819,0.282,0.779
0.950,4,k1,-0.427,"[-3.7208, 2.8677]",3.294,-0.258,0.797
0.950,4,k2,-0.613,"[-3.9269, 2.7014]",3.314,-0.369,0.713
1.050,4,tt,0.624,"[-0.7722, 2.0196]",1.396,0.891,0.376
1.050,4,wt,-1.372,"[-4.3168, 1.5722]",2.945,-0.930,0.356
1.050,4,c,-5.946,"[-17.9513, 6.0587]",12.005,-0.988,0.327
1.050,4,k0,1.516,"[-3.1588, 6.191]",4.675,0.647,0.520
1.050,4,k1,-1.250,"[-5.856, 3.3557]",4.606,-0.541,0.590
1.050,4,k2,1.765,"[-1.9046, 5.4347]",3.670,0.959,0.341
1.200,4,tt,-1.414,"[-5.1805, 2.3523]",3.766,-0.749,0.456
1.200,4,wt,-2.094,"[-7.295, 3.1069]",5.201,-0.803,0.425
1.200,4,c,-4.313,"[-14.4174, 5.7909]",10.104,-0.851,0.397
1.200,4,k0,1.289,"[-9.8153, 12.3933]",11.104,0.232,0.818
1.200,4,k1,-1.318,"[-10.5972, 7.9603]",9.279,-0.283,0.778
1.200,4,k2,1.619,"[-4.61, 7.8488]",6.229,0.518,0.606
0.800,5,tt,0.265,"[-1.0619, 1.591]",1.326,0.398,0.692
0.800,5,wt,-0.336,"[-1.6331, 0.9618]",1.297,-0.516,0.607
0.800,5,c,-7.650,"[-32.5387, 17.2396]",24.889,-0.613,0.542
0.800,5,k0,0.261,"[-9.0962, 9.6189]",9.358,0.056,0.956
0.800,5,k1,1.679,"[-7.6808, 11.0389]",9.360,0.358,0.722
0.800,5,k2,1.908,"[-5.8242, 9.6406]",7.732,0.492,0.624
0.950,5,tt,-0.408,"[-0.856, 0.0395]",0.448,-1.819,0.073
0.950,5,wt,-0.875,"[-1.7692, 0.0182]",0.894,-1.954,0.055
0.950,5,c,-6.105,"[-12.2956, 0.0858]",6.191,-1.967,0.053
0.950,5,k0,-0.876,"[-3.2814, 1.5287]",2.405,-0.727,0.470
0.950,5,k1,0.383,"[-1.5456, 2.3117]",1.929,0.396,0.693
0.950,5,k2,0.560,"[-0.9866, 2.1059]",1.546,0.722,0.473
1.050,5,tt,0.451,"[-0.7107, 1.6122]",1.161,0.774,0.442
1.050,5,wt,-1.687,"[-5.6294, 2.2553]",3.942,-0.853,0.396
1.050,5,c,-7.187,"[-23.299, 8.9254]",16.112,-0.890,0.377
1.050,5,k0,0.404,"[-2.6181, 3.4267]",3.022,0.267,0.790
1.050,5,k1,1.676,"[-5.3505, 8.7026]",7.027,0.476,0.636
1.050,5,k2,1.255,"[-3.4073, 5.9168]",4.662,0.537,0.593
1.200,5,tt,0.387,"[-1.1972, 1.9702]",1.584,0.487,0.628
1.200,5,wt,0.734,"[-1.4009, 2.868]",2.134,0.685,0.495
1.200,5,c,-6.655,"[-26.9063, 13.5972]",20.252,-0.655,0.514
1.200,5,k0,-1.731,"[-9.9068, 6.4441]",8.175,-0.422,0.674
1.200,5,k1,1.302,"[-3.0727, 5.6766]",4.375,0.594,0.555
1.200,5,k2,1.877,"[-4.0171, 7.7714]",5.894,0.635,0.527
0.800,6,tt,-0.139,"[-0.7356, 0.4569]",0.596,-0.466,0.642
0.800,6,wt,-0.146,"[-0.9487, 0.657]",0.803,-0.362,0.718
0.800,6,c,-6.590,"[-22.7135, 9.534]",16.124,-0.815,0.418
0.800,6,k0,1.871,"[-7.6885, 11.4312]",9.560,0.390,0.697
0.800,6,k1,-0.225,"[-6.1045, 5.6536]",5.879,-0.076,0.939
0.800,6,k2,-1.589,"[-6.7175, 3.5389]",5.128,-0.618,0.539
0.950,6,tt,-1.120,"[-1.6219, -0.6176]",0.502,-4.448,0.000
0.950,6,wt,-0.970,"[-1.5243, -0.4159]",0.554,-3.491,0.001
0.950,6,c,-6.415,"[-9.4606, -3.3699]",3.045,-4.201,0.000
0.950,6,k0,0.003,"[-1.3133, 1.3193]",1.316,0.005,0.996
0.950,6,k1,-0.315,"[-1.2671, 0.6374]",0.952,-0.659,0.512
0.950,6,k2,-0.352,"[-1.5822, 0.8779]",1.230,-0.571,0.570
1.050,6,tt,-1.927,"[-3.784, -0.0709]",1.857,-2.071,0.042
1.050,6,wt,-0.292,"[-0.7869, 0.2027]",0.495,-1.177,0.243
1.050,6,c,-6.786,"[-12.9286, -0.6444]",6.142,-2.204,0.031
1.050,6,k0,-0.329,"[-2.485, 1.8271]",2.156,-0.304,0.762
1.050,6,k1,1.090,"[-1.2383, 3.4179]",2.328,0.934,0.354
1.050,6,k2,-0.938,"[-2.5322, 0.6568]",1.594,-1.173,0.245
1.200,6,tt,0.109,"[-0.6499, 0.8676]",0.759,0.286,0.776
1.200,6,wt,-1.459,"[-5.4601, 2.5426]",4.001,-0.727,0.470
1.200,6,c,-4.321,"[-15.218, 6.5754]",10.897,-0.791,0.432
1.200,6,k0,-0.601,"[-5.4224, 4.2207]",4.822,-0.249,0.804
1.200,6,k1,1.505,"[-3.8922, 6.9027]",5.397,0.556,0.580
1.200,6,k2,-1.099,"[-6.1637, 3.9661]",5.065,-0.433,0.667
0.800,7,tt,-2.760,"[-11.1478, 5.6277]",8.388,-0.656,0.514
0.800,7,wt,-2.891,"[-12.1603, 6.3776]",9.269,-0.622,0.536
0.800,7,c,-14.609,"[-60.5813, 31.3639]",45.973,-0.634,0.528
0.800,7,k0,-2.468,"[-14.1808, 9.2457]",11.713,-0.420,0.676
0.800,7,k1,-2.390,"[-12.8897, 8.1099]",10.500,-0.454,0.651
0.800,7,k2,-3.371,"[-18.4255, 11.6841]",15.055,-0.447,0.657
0.950,7,tt,-1.620,"[-4.144, 0.9034]",2.524,-1.281,0.205
0.950,7,wt,0.302,"[-0.2638, 0.8672]",0.565,1.064,0.291
0.950,7,c,-4.076,"[-10.3507, 2.1984]",6.275,-1.296,0.199
0.950,7,k0,1.832,"[-2.1527, 5.8177]",3.985,0.917,0.362
0.950,7,k1,-0.548,"[-3.3028, 2.2063]",2.755,-0.397,0.693
0.950,7,k2,-1.186,"[-2.7635, 0.3907]",1.577,-1.500,0.138
1.050,7,tt,0.407,"[-0.2491, 1.0641]",0.657,1.238,0.220
1.050,7,wt,-1.025,"[-2.5989, 0.5493]",1.574,-1.298,0.198
1.050,7,c,-4.452,"[-10.0299, 1.1261]",5.578,-1.592,0.116
1.050,7,k0,-0.899,"[-3.7398, 1.9415]",2.841,-0.631,0.530
1.050,7,k1,1.314,"[-1.9633, 4.5907]",3.277,0.800,0.427
1.050,7,k2,0.579,"[-1.7398, 2.8983]",2.319,0.498,0.620
1.200,7,tt,-1.496,"[-6.3078, 3.3154]",4.812,-0.620,0.537
1.200,7,wt,-2.341,"[-10.0313, 5.3489]",7.690,-0.607,0.546
1.200,7,c,-6.640,"[-29.209, 15.9281]",22.569,-0.587,0.559
1.200,7,k0,-1.226,"[-12.107, 9.654]",10.881,-0.225,0.823
1.200,7,k1,-1.447,"[-9.9332, 7.0382]",8.486,-0.340,0.735
1.200,7,k2,1.979,"[-7.5856, 11.5436]",9.565,0.413,0.681
0.800,8,tt,-10910206541.625,"[-10910206541.6249, -10910206541.6249]",0.000,-inf,0.000
0.800,8,wt,-9091807483.258,"[-9091807483.2578, -9091807483.2578]",0.000,-inf,0.000
0.800,8,c,-1818429493.972,"[-1818429493.9719, -1818429493.9719]",0.000,-inf,0.000
0.800,8,k0,-832638509.053,"[-832638509.053, -832638509.053]",0.000,-inf,0.000
0.800,8,k1,-3254461519.760,"[-3254461519.7599, -3254461519.7599]",0.000,-inf,0.000
0.800,8,k2,-2658716449.723,"[-2658716449.7234, -2658716449.7234]",0.000,-inf,0.000
0.950,8,tt,-1.898,"[-5.265, 1.4692]",3.367,-1.124,0.265
0.950,8,wt,0.451,"[-0.8207, 1.723]",1.272,0.708,0.482
0.950,8,c,-4.287,"[-11.6538, 3.08]",7.367,-1.161,0.250
0.950,8,k0,1.762,"[-3.751, 7.2749]",5.513,0.637,0.526
0.950,8,k1,-1.861,"[-7.1955, 3.4743]",5.335,-0.696,0.489
0.950,8,k2,1.966,"[-2.0269, 5.9582]",3.993,0.982,0.330
1.050,8,tt,-2.815,"[-7.6558, 2.0263]",4.841,-1.160,0.250
1.050,8,wt,-0.742,"[-1.7937, 0.3101]",1.052,-1.407,0.164
1.050,8,c,-7.146,"[-19.5853, 5.2932]",12.439,-1.146,0.256
1.050,8,k0,-1.926,"[-7.1049, 3.2538]",5.179,-0.741,0.461
1.050,8,k1,-0.054,"[-5.0147, 4.9071]",4.961,-0.022,0.983
1.050,8,k2,0.184,"[-2.8625, 3.2312]",3.047,0.121,0.904
1.200,8,tt,-0.666,"[-2.1626, 0.8304]",1.497,-0.888,0.378
1.200,8,wt,0.608,"[-0.9847, 2.2011]",1.593,0.761,0.449
1.200,8,c,-7.979,"[-27.0522, 11.095]",19.074,-0.834,0.407
1.200,8,k0,-1.596,"[-8.7076, 5.515]",7.111,-0.448,0.656
1.200,8,k1,1.193,"[-4.4755, 6.8624]",5.669,0.420,0.676
1.200,8,k2,-0.001,"[-5.6261, 5.6248]",5.625,-0.000,1.000
0.800,9,tt,-2.008,"[-7.3778, 3.3613]",5.370,-0.746,0.458
0.800,9,wt,0.612,"[-1.1242, 2.3481]",1.736,0.703,0.484
0.800,9,c,-4.846,"[-16.8284, 7.1363]",11.982,-0.807,0.423
0.800,9,k0,1.397,"[-5.7048, 8.4988]",7.102,0.392,0.696
0.800,9,k1,0.575,"[-5.9381, 7.0887]",6.513,0.176,0.861
0.800,9,k2,-1.783,"[-7.3586, 3.792]",5.575,-0.638,0.526
0.950,9,tt,-2.413,"[-6.2648, 1.4396]",3.852,-1.249,0.216
0.950,9,wt,0.188,"[-1.0327, 1.4077]",1.220,0.307,0.760
0.950,9,c,-6.200,"[-16.7689, 4.3688]",10.569,-1.170,0.246
0.950,9,k0,-0.074,"[-5.3917, 5.243]",5.317,-0.028,0.978
0.950,9,k1,-0.141,"[-4.1264, 3.8449]",3.986,-0.070,0.944
0.950,9,k2,-1.720,"[-6.3297, 2.8903]",4.610,-0.744,0.459
1.050,9,tt,-1.412,"[-4.0764, 1.2516]",2.664,-1.057,0.294
1.050,9,wt,-2.404,"[-6.4463, 1.6374]",4.042,-1.186,0.239
1.050,9,c,-6.774,"[-20.4188, 6.8716]",13.645,-0.990,0.326
1.050,9,k0,-1.965,"[-7.935, 4.005]",5.970,-0.656,0.514
1.050,9,k1,0.672,"[-3.2841, 4.6276]",3.956,0.339,0.736
1.050,9,k2,-1.036,"[-5.6357, 3.5641]",4.600,-0.449,0.655
1.200,9,tt,0.347,"[-0.5898, 1.2845]",0.937,0.739,0.462
1.200,9,wt,-0.699,"[-2.9334, 1.5352]",2.234,-0.624,0.535
1.200,9,c,-7.429,"[-32.2193, 17.3616]",24.790,-0.598,0.552
1.200,9,k0,0.843,"[-4.9938, 6.6795]",5.837,0.288,0.774
1.200,9,k1,-1.562,"[-7.8219, 4.6975]",6.260,-0.498,0.620
1.200,9,k2,1.239,"[-2.3004, 4.7776]",3.539,0.698,0.487


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/10/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': 0.34733144423260986, 'wt': -0.6991399156533176, 'c': -7.428821701466521, 'k0': 0.8428347960491247, 'k1': -1.56220594271787, 'k2': 1.2386007324475585}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/2/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/2/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': -0.6427068990040454, 'wt': -1.5975123639997582, 'c': -6.68949410868739, 'k0': -1.5559573264481465, 'k1': -0.3369833563006148, 'k2': 1.6538363909095128}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/3/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810
0.800,2,tt,-1.904,"[-6.3104, 2.5027]",4.407,-0.862,0.392
0.800,2,wt,-2.012,"[-7.0985, 3.0746]",5.087,-0.789,0.433
0.800,2,c,-10.130,"[-34.3972, 14.1364]",24.267,-0.833,0.408
0.800,2,k0,0.192,"[-5.6149, 5.9997]",5.807,0.066,0.948
0.800,2,k1,-1.021,"[-6.5493, 4.508]",5.529,-0.368,0.714
0.800,2,k2,-1.849,"[-9.6997, 6.0021]",7.851,-0.470,0.640
0.950,2,tt,-1.516,"[-6.8733, 3.8419]",5.358,-0.564,0.574
0.950,2,wt,1.140,"[-4.2157, 6.496]",5.356,0.425,0.672
0.950,2,c,-7.068,"[-30.0934, 15.9574]",23.025,-0.612,0.542
0.950,2,k0,1.016,"[-4.0601, 6.0912]",5.076,0.399,0.691
0.950,2,k1,0.550,"[-3.8266, 4.9266]",4.377,0.251,0.803
0.950,2,k2,-1.153,"[-6.0371, 3.7311]",4.884,-0.471,0.639
1.050,2,tt,-1.649,"[-3.5783, 0.2809]",1.930,-1.704,0.093
1.050,2,wt,-1.742,"[-4.1999, 0.7164]",2.458,-1.413,0.162
1.050,2,c,-5.291,"[-12.9626, 2.3815]",7.672,-1.375,0.173
1.050,2,k0,1.814,"[-2.8456, 6.4744]",4.660,0.777,0.440
1.050,2,k1,-0.467,"[-4.4354, 3.5015]",3.968,-0.235,0.815
1.050,2,k2,-0.696,"[-3.8055, 2.4131]",3.109,-0.447,0.657
1.200,2,tt,0.730,"[-1.6499, 3.1102]",2.380,0.612,0.543
1.200,2,wt,0.745,"[-2.8201, 4.3105]",3.565,0.417,0.678
1.200,2,c,-7.421,"[-33.4096, 18.5675]",25.989,-0.570,0.571
1.200,2,k0,0.398,"[-6.3735, 7.1704]",6.772,0.117,0.907
1.200,2,k1,-1.803,"[-11.3049, 7.6988]",9.502,-0.378,0.706
1.200,2,k2,0.426,"[-4.4483, 5.2994]",4.874,0.174,0.862


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/3/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': 0.7301446990819134, 'wt': 0.7451906822676333, 'c': -7.421076990993453, 'k0': 0.39847170638165164, 'k1': -1.8030519104423401, 'k2': 0.42553030624532795}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/4/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810
0.800,2,tt,-1.904,"[-6.3104, 2.5027]",4.407,-0.862,0.392
0.800,2,wt,-2.012,"[-7.0985, 3.0746]",5.087,-0.789,0.433
0.800,2,c,-10.130,"[-34.3972, 14.1364]",24.267,-0.833,0.408
0.800,2,k0,0.192,"[-5.6149, 5.9997]",5.807,0.066,0.948
0.800,2,k1,-1.021,"[-6.5493, 4.508]",5.529,-0.368,0.714
0.800,2,k2,-1.849,"[-9.6997, 6.0021]",7.851,-0.470,0.640
0.950,2,tt,-1.516,"[-6.8733, 3.8419]",5.358,-0.564,0.574
0.950,2,wt,1.140,"[-4.2157, 6.496]",5.356,0.425,0.672
0.950,2,c,-7.068,"[-30.0934, 15.9574]",23.025,-0.612,0.542
0.950,2,k0,1.016,"[-4.0601, 6.0912]",5.076,0.399,0.691
0.950,2,k1,0.550,"[-3.8266, 4.9266]",4.377,0.251,0.803
0.950,2,k2,-1.153,"[-6.0371, 3.7311]",4.884,-0.471,0.639
1.050,2,tt,-1.649,"[-3.5783, 0.2809]",1.930,-1.704,0.093
1.050,2,wt,-1.742,"[-4.1999, 0.7164]",2.458,-1.413,0.162
1.050,2,c,-5.291,"[-12.9626, 2.3815]",7.672,-1.375,0.173
1.050,2,k0,1.814,"[-2.8456, 6.4744]",4.660,0.777,0.440
1.050,2,k1,-0.467,"[-4.4354, 3.5015]",3.968,-0.235,0.815
1.050,2,k2,-0.696,"[-3.8055, 2.4131]",3.109,-0.447,0.657
1.200,2,tt,0.730,"[-1.6499, 3.1102]",2.380,0.612,0.543
1.200,2,wt,0.745,"[-2.8201, 4.3105]",3.565,0.417,0.678
1.200,2,c,-7.421,"[-33.4096, 18.5675]",25.989,-0.570,0.571
1.200,2,k0,0.398,"[-6.3735, 7.1704]",6.772,0.117,0.907
1.200,2,k1,-1.803,"[-11.3049, 7.6988]",9.502,-0.378,0.706
1.200,2,k2,0.426,"[-4.4483, 5.2994]",4.874,0.174,0.862
0.800,3,tt,-2.761,"[-11.7376, 6.2148]",8.976,-0.614,0.541
0.800,3,wt,-2.821,"[-12.6523, 7.0111]",9.832,-0.572,0.569
0.800,3,c,-14.594,"[-63.4656, 34.2774]",48.872,-0.596,0.553
0.800,3,k0,-3.231,"[-15.7742, 9.3132]",12.544,-0.514,0.609
0.800,3,k1,-2.531,"[-13.3481, 8.2854]",10.817,-0.467,0.642
0.800,3,k2,-3.077,"[-18.4413, 12.2875]",15.364,-0.399,0.691
0.950,3,tt,-0.729,"[-2.5507, 1.0933]",1.822,-0.798,0.428
0.950,3,wt,-0.949,"[-6.3081, 4.4104]",5.359,-0.353,0.725
0.950,3,c,-11.111,"[-43.3523, 21.1309]",32.242,-0.687,0.494
0.950,3,k0,6.553,"[-22.3068, 35.4123]",28.860,0.453,0.652
0.950,3,k1,-5.792,"[-23.3138, 11.73]",17.522,-0.659,0.512
0.950,3,k2,6.628,"[-10.8426, 24.0982]",17.470,0.757,0.452
1.050,3,tt,-1.048,"[-2.6828, 0.5867]",1.635,-1.279,0.205
1.050,3,wt,0.758,"[-0.7173, 2.2339]",1.476,1.025,0.309
1.050,3,c,-4.024,"[-9.8146, 1.7658]",5.790,-1.386,0.170
1.050,3,k0,-1.486,"[-4.5185, 1.5462]",3.032,-0.977,0.332
1.050,3,k1,-0.860,"[-3.5204, 1.8006]",2.660,-0.645,0.521
1.050,3,k2,-0.944,"[-3.0999, 1.2109]",2.155,-0.874,0.385
1.200,3,tt,-1.802,"[-6.352, 2.7474]",4.550,-0.790,0.432
1.200,3,wt,-1.987,"[-7.7962, 3.8227]",5.809,-0.682,0.497
1.200,3,c,-4.115,"[-14.6958, 6.465]",10.580,-0.776,0.441
1.200,3,k0,0.463,"[-6.6984, 7.6252]",7.162,0.129,0.898
1.200,3,k1,-0.474,"[-7.2534, 6.3059]",6.780,-0.139,0.890
1.200,3,k2,0.584,"[-3.5117, 4.679]",4.095,0.284,0.777


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/4/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': -1.8023011604292107, 'wt': -1.9867452333046602, 'c': -4.115385921135732, 'k0': 0.4634016567073491, 'k1': -0.4737483770970208, 'k2': 0.5836505377088441}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/5/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810
0.800,2,tt,-1.904,"[-6.3104, 2.5027]",4.407,-0.862,0.392
0.800,2,wt,-2.012,"[-7.0985, 3.0746]",5.087,-0.789,0.433
0.800,2,c,-10.130,"[-34.3972, 14.1364]",24.267,-0.833,0.408
0.800,2,k0,0.192,"[-5.6149, 5.9997]",5.807,0.066,0.948
0.800,2,k1,-1.021,"[-6.5493, 4.508]",5.529,-0.368,0.714
0.800,2,k2,-1.849,"[-9.6997, 6.0021]",7.851,-0.470,0.640
0.950,2,tt,-1.516,"[-6.8733, 3.8419]",5.358,-0.564,0.574
0.950,2,wt,1.140,"[-4.2157, 6.496]",5.356,0.425,0.672
0.950,2,c,-7.068,"[-30.0934, 15.9574]",23.025,-0.612,0.542
0.950,2,k0,1.016,"[-4.0601, 6.0912]",5.076,0.399,0.691
0.950,2,k1,0.550,"[-3.8266, 4.9266]",4.377,0.251,0.803
0.950,2,k2,-1.153,"[-6.0371, 3.7311]",4.884,-0.471,0.639
1.050,2,tt,-1.649,"[-3.5783, 0.2809]",1.930,-1.704,0.093
1.050,2,wt,-1.742,"[-4.1999, 0.7164]",2.458,-1.413,0.162
1.050,2,c,-5.291,"[-12.9626, 2.3815]",7.672,-1.375,0.173
1.050,2,k0,1.814,"[-2.8456, 6.4744]",4.660,0.777,0.440
1.050,2,k1,-0.467,"[-4.4354, 3.5015]",3.968,-0.235,0.815
1.050,2,k2,-0.696,"[-3.8055, 2.4131]",3.109,-0.447,0.657
1.200,2,tt,0.730,"[-1.6499, 3.1102]",2.380,0.612,0.543
1.200,2,wt,0.745,"[-2.8201, 4.3105]",3.565,0.417,0.678
1.200,2,c,-7.421,"[-33.4096, 18.5675]",25.989,-0.570,0.571
1.200,2,k0,0.398,"[-6.3735, 7.1704]",6.772,0.117,0.907
1.200,2,k1,-1.803,"[-11.3049, 7.6988]",9.502,-0.378,0.706
1.200,2,k2,0.426,"[-4.4483, 5.2994]",4.874,0.174,0.862
0.800,3,tt,-2.761,"[-11.7376, 6.2148]",8.976,-0.614,0.541
0.800,3,wt,-2.821,"[-12.6523, 7.0111]",9.832,-0.572,0.569
0.800,3,c,-14.594,"[-63.4656, 34.2774]",48.872,-0.596,0.553
0.800,3,k0,-3.231,"[-15.7742, 9.3132]",12.544,-0.514,0.609
0.800,3,k1,-2.531,"[-13.3481, 8.2854]",10.817,-0.467,0.642
0.800,3,k2,-3.077,"[-18.4413, 12.2875]",15.364,-0.399,0.691
0.950,3,tt,-0.729,"[-2.5507, 1.0933]",1.822,-0.798,0.428
0.950,3,wt,-0.949,"[-6.3081, 4.4104]",5.359,-0.353,0.725
0.950,3,c,-11.111,"[-43.3523, 21.1309]",32.242,-0.687,0.494
0.950,3,k0,6.553,"[-22.3068, 35.4123]",28.860,0.453,0.652
0.950,3,k1,-5.792,"[-23.3138, 11.73]",17.522,-0.659,0.512
0.950,3,k2,6.628,"[-10.8426, 24.0982]",17.470,0.757,0.452
1.050,3,tt,-1.048,"[-2.6828, 0.5867]",1.635,-1.279,0.205
1.050,3,wt,0.758,"[-0.7173, 2.2339]",1.476,1.025,0.309
1.050,3,c,-4.024,"[-9.8146, 1.7658]",5.790,-1.386,0.170
1.050,3,k0,-1.486,"[-4.5185, 1.5462]",3.032,-0.977,0.332
1.050,3,k1,-0.860,"[-3.5204, 1.8006]",2.660,-0.645,0.521
1.050,3,k2,-0.944,"[-3.0999, 1.2109]",2.155,-0.874,0.385
1.200,3,tt,-1.802,"[-6.352, 2.7474]",4.550,-0.790,0.432
1.200,3,wt,-1.987,"[-7.7962, 3.8227]",5.809,-0.682,0.497
1.200,3,c,-4.115,"[-14.6958, 6.465]",10.580,-0.776,0.441
1.200,3,k0,0.463,"[-6.6984, 7.6252]",7.162,0.129,0.898
1.200,3,k1,-0.474,"[-7.2534, 6.3059]",6.780,-0.139,0.890
1.200,3,k2,0.584,"[-3.5117, 4.679]",4.095,0.284,0.777
0.800,4,tt,0.548,"[-1.1886, 2.2843]",1.736,0.629,0.531
0.800,4,wt,-1.605,"[-5.8732, 2.6632]",4.268,-0.750,0.456
0.800,4,c,-5.521,"[-21.4199, 10.3787]",15.899,-0.693,0.491
0.800,4,k0,-0.015,"[-4.5821, 4.5511]",4.567,-0.007,0.995
0.800,4,k1,-1.892,"[-10.546, 6.7618]",8.654,-0.436,0.664
0.800,4,k2,-1.200,"[-6.0124, 3.612]",4.812,-0.497,0.620
0.950,4,tt,-0.596,"[-1.503, 0.3105]",0.907,-1.311,0.194
0.950,4,wt,-1.742,"[-3.7645, 0.2798]",2.022,-1.718,0.090
0.950,4,c,-7.811,"[-17.2576, 1.6361]",9.447,-1.649,0.104
0.950,4,k0,0.540,"[-3.2789, 4.3584]",3.819,0.282,0.779
0.950,4,k1,-0.427,"[-3.7208, 2.8677]",3.294,-0.258,0.797
0.950,4,k2,-0.613,"[-3.9269, 2.7014]",3.314,-0.369,0.713
1.050,4,tt,0.624,"[-0.7722, 2.0196]",1.396,0.891,0.376
1.050,4,wt,-1.372,"[-4.3168, 1.5722]",2.945,-0.930,0.356
1.050,4,c,-5.946,"[-17.9513, 6.0587]",12.005,-0.988,0.327
1.050,4,k0,1.516,"[-3.1588, 6.191]",4.675,0.647,0.520
1.050,4,k1,-1.250,"[-5.856, 3.3557]",4.606,-0.541,0.590
1.050,4,k2,1.765,"[-1.9046, 5.4347]",3.670,0.959,0.341
1.200,4,tt,-1.414,"[-5.1805, 2.3523]",3.766,-0.749,0.456
1.200,4,wt,-2.094,"[-7.295, 3.1069]",5.201,-0.803,0.425
1.200,4,c,-4.313,"[-14.4174, 5.7909]",10.104,-0.851,0.397
1.200,4,k0,1.289,"[-9.8153, 12.3933]",11.104,0.232,0.818
1.200,4,k1,-1.318,"[-10.5972, 7.9603]",9.279,-0.283,0.778
1.200,4,k2,1.619,"[-4.61, 7.8488]",6.229,0.518,0.606


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/5/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': -1.4141342926826517, 'wt': -2.094039134414767, 'c': -4.313283246023321, 'k0': 1.289014511682907, 'k1': -1.3184242406264852, 'k2': 1.6193846218027965}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/6/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810
0.800,2,tt,-1.904,"[-6.3104, 2.5027]",4.407,-0.862,0.392
0.800,2,wt,-2.012,"[-7.0985, 3.0746]",5.087,-0.789,0.433
0.800,2,c,-10.130,"[-34.3972, 14.1364]",24.267,-0.833,0.408
0.800,2,k0,0.192,"[-5.6149, 5.9997]",5.807,0.066,0.948
0.800,2,k1,-1.021,"[-6.5493, 4.508]",5.529,-0.368,0.714
0.800,2,k2,-1.849,"[-9.6997, 6.0021]",7.851,-0.470,0.640
0.950,2,tt,-1.516,"[-6.8733, 3.8419]",5.358,-0.564,0.574
0.950,2,wt,1.140,"[-4.2157, 6.496]",5.356,0.425,0.672
0.950,2,c,-7.068,"[-30.0934, 15.9574]",23.025,-0.612,0.542
0.950,2,k0,1.016,"[-4.0601, 6.0912]",5.076,0.399,0.691
0.950,2,k1,0.550,"[-3.8266, 4.9266]",4.377,0.251,0.803
0.950,2,k2,-1.153,"[-6.0371, 3.7311]",4.884,-0.471,0.639
1.050,2,tt,-1.649,"[-3.5783, 0.2809]",1.930,-1.704,0.093
1.050,2,wt,-1.742,"[-4.1999, 0.7164]",2.458,-1.413,0.162
1.050,2,c,-5.291,"[-12.9626, 2.3815]",7.672,-1.375,0.173
1.050,2,k0,1.814,"[-2.8456, 6.4744]",4.660,0.777,0.440
1.050,2,k1,-0.467,"[-4.4354, 3.5015]",3.968,-0.235,0.815
1.050,2,k2,-0.696,"[-3.8055, 2.4131]",3.109,-0.447,0.657
1.200,2,tt,0.730,"[-1.6499, 3.1102]",2.380,0.612,0.543
1.200,2,wt,0.745,"[-2.8201, 4.3105]",3.565,0.417,0.678
1.200,2,c,-7.421,"[-33.4096, 18.5675]",25.989,-0.570,0.571
1.200,2,k0,0.398,"[-6.3735, 7.1704]",6.772,0.117,0.907
1.200,2,k1,-1.803,"[-11.3049, 7.6988]",9.502,-0.378,0.706
1.200,2,k2,0.426,"[-4.4483, 5.2994]",4.874,0.174,0.862
0.800,3,tt,-2.761,"[-11.7376, 6.2148]",8.976,-0.614,0.541
0.800,3,wt,-2.821,"[-12.6523, 7.0111]",9.832,-0.572,0.569
0.800,3,c,-14.594,"[-63.4656, 34.2774]",48.872,-0.596,0.553
0.800,3,k0,-3.231,"[-15.7742, 9.3132]",12.544,-0.514,0.609
0.800,3,k1,-2.531,"[-13.3481, 8.2854]",10.817,-0.467,0.642
0.800,3,k2,-3.077,"[-18.4413, 12.2875]",15.364,-0.399,0.691
0.950,3,tt,-0.729,"[-2.5507, 1.0933]",1.822,-0.798,0.428
0.950,3,wt,-0.949,"[-6.3081, 4.4104]",5.359,-0.353,0.725
0.950,3,c,-11.111,"[-43.3523, 21.1309]",32.242,-0.687,0.494
0.950,3,k0,6.553,"[-22.3068, 35.4123]",28.860,0.453,0.652
0.950,3,k1,-5.792,"[-23.3138, 11.73]",17.522,-0.659,0.512
0.950,3,k2,6.628,"[-10.8426, 24.0982]",17.470,0.757,0.452
1.050,3,tt,-1.048,"[-2.6828, 0.5867]",1.635,-1.279,0.205
1.050,3,wt,0.758,"[-0.7173, 2.2339]",1.476,1.025,0.309
1.050,3,c,-4.024,"[-9.8146, 1.7658]",5.790,-1.386,0.170
1.050,3,k0,-1.486,"[-4.5185, 1.5462]",3.032,-0.977,0.332
1.050,3,k1,-0.860,"[-3.5204, 1.8006]",2.660,-0.645,0.521
1.050,3,k2,-0.944,"[-3.0999, 1.2109]",2.155,-0.874,0.385
1.200,3,tt,-1.802,"[-6.352, 2.7474]",4.550,-0.790,0.432
1.200,3,wt,-1.987,"[-7.7962, 3.8227]",5.809,-0.682,0.497
1.200,3,c,-4.115,"[-14.6958, 6.465]",10.580,-0.776,0.441
1.200,3,k0,0.463,"[-6.6984, 7.6252]",7.162,0.129,0.898
1.200,3,k1,-0.474,"[-7.2534, 6.3059]",6.780,-0.139,0.890
1.200,3,k2,0.584,"[-3.5117, 4.679]",4.095,0.284,0.777
0.800,4,tt,0.548,"[-1.1886, 2.2843]",1.736,0.629,0.531
0.800,4,wt,-1.605,"[-5.8732, 2.6632]",4.268,-0.750,0.456
0.800,4,c,-5.521,"[-21.4199, 10.3787]",15.899,-0.693,0.491
0.800,4,k0,-0.015,"[-4.5821, 4.5511]",4.567,-0.007,0.995
0.800,4,k1,-1.892,"[-10.546, 6.7618]",8.654,-0.436,0.664
0.800,4,k2,-1.200,"[-6.0124, 3.612]",4.812,-0.497,0.620
0.950,4,tt,-0.596,"[-1.503, 0.3105]",0.907,-1.311,0.194
0.950,4,wt,-1.742,"[-3.7645, 0.2798]",2.022,-1.718,0.090
0.950,4,c,-7.811,"[-17.2576, 1.6361]",9.447,-1.649,0.104
0.950,4,k0,0.540,"[-3.2789, 4.3584]",3.819,0.282,0.779
0.950,4,k1,-0.427,"[-3.7208, 2.8677]",3.294,-0.258,0.797
0.950,4,k2,-0.613,"[-3.9269, 2.7014]",3.314,-0.369,0.713
1.050,4,tt,0.624,"[-0.7722, 2.0196]",1.396,0.891,0.376
1.050,4,wt,-1.372,"[-4.3168, 1.5722]",2.945,-0.930,0.356
1.050,4,c,-5.946,"[-17.9513, 6.0587]",12.005,-0.988,0.327
1.050,4,k0,1.516,"[-3.1588, 6.191]",4.675,0.647,0.520
1.050,4,k1,-1.250,"[-5.856, 3.3557]",4.606,-0.541,0.590
1.050,4,k2,1.765,"[-1.9046, 5.4347]",3.670,0.959,0.341
1.200,4,tt,-1.414,"[-5.1805, 2.3523]",3.766,-0.749,0.456
1.200,4,wt,-2.094,"[-7.295, 3.1069]",5.201,-0.803,0.425
1.200,4,c,-4.313,"[-14.4174, 5.7909]",10.104,-0.851,0.397
1.200,4,k0,1.289,"[-9.8153, 12.3933]",11.104,0.232,0.818
1.200,4,k1,-1.318,"[-10.5972, 7.9603]",9.279,-0.283,0.778
1.200,4,k2,1.619,"[-4.61, 7.8488]",6.229,0.518,0.606
0.800,5,tt,0.265,"[-1.0619, 1.591]",1.326,0.398,0.692
0.800,5,wt,-0.336,"[-1.6331, 0.9618]",1.297,-0.516,0.607
0.800,5,c,-7.650,"[-32.5387, 17.2396]",24.889,-0.613,0.542
0.800,5,k0,0.261,"[-9.0962, 9.6189]",9.358,0.056,0.956
0.800,5,k1,1.679,"[-7.6808, 11.0389]",9.360,0.358,0.722
0.800,5,k2,1.908,"[-5.8242, 9.6406]",7.732,0.492,0.624
0.950,5,tt,-0.408,"[-0.856, 0.0395]",0.448,-1.819,0.073
0.950,5,wt,-0.875,"[-1.7692, 0.0182]",0.894,-1.954,0.055
0.950,5,c,-6.105,"[-12.2956, 0.0858]",6.191,-1.967,0.053
0.950,5,k0,-0.876,"[-3.2814, 1.5287]",2.405,-0.727,0.470
0.950,5,k1,0.383,"[-1.5456, 2.3117]",1.929,0.396,0.693
0.950,5,k2,0.560,"[-0.9866, 2.1059]",1.546,0.722,0.473
1.050,5,tt,0.451,"[-0.7107, 1.6122]",1.161,0.774,0.442
1.050,5,wt,-1.687,"[-5.6294, 2.2553]",3.942,-0.853,0.396
1.050,5,c,-7.187,"[-23.299, 8.9254]",16.112,-0.890,0.377
1.050,5,k0,0.404,"[-2.6181, 3.4267]",3.022,0.267,0.790
1.050,5,k1,1.676,"[-5.3505, 8.7026]",7.027,0.476,0.636
1.050,5,k2,1.255,"[-3.4073, 5.9168]",4.662,0.537,0.593
1.200,5,tt,0.387,"[-1.1972, 1.9702]",1.584,0.487,0.628
1.200,5,wt,0.734,"[-1.4009, 2.868]",2.134,0.685,0.495
1.200,5,c,-6.655,"[-26.9063, 13.5972]",20.252,-0.655,0.514
1.200,5,k0,-1.731,"[-9.9068, 6.4441]",8.175,-0.422,0.674
1.200,5,k1,1.302,"[-3.0727, 5.6766]",4.375,0.594,0.555
1.200,5,k2,1.877,"[-4.0171, 7.7714]",5.894,0.635,0.527


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/6/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': 0.38650150003271566, 'wt': 0.7335702619781357, 'c': -6.654554684462536, 'k0': -1.7313572071898902, 'k1': 1.3019047548151303, 'k2': 1.8771564803816476}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/7/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810
0.800,2,tt,-1.904,"[-6.3104, 2.5027]",4.407,-0.862,0.392
0.800,2,wt,-2.012,"[-7.0985, 3.0746]",5.087,-0.789,0.433
0.800,2,c,-10.130,"[-34.3972, 14.1364]",24.267,-0.833,0.408
0.800,2,k0,0.192,"[-5.6149, 5.9997]",5.807,0.066,0.948
0.800,2,k1,-1.021,"[-6.5493, 4.508]",5.529,-0.368,0.714
0.800,2,k2,-1.849,"[-9.6997, 6.0021]",7.851,-0.470,0.640
0.950,2,tt,-1.516,"[-6.8733, 3.8419]",5.358,-0.564,0.574
0.950,2,wt,1.140,"[-4.2157, 6.496]",5.356,0.425,0.672
0.950,2,c,-7.068,"[-30.0934, 15.9574]",23.025,-0.612,0.542
0.950,2,k0,1.016,"[-4.0601, 6.0912]",5.076,0.399,0.691
0.950,2,k1,0.550,"[-3.8266, 4.9266]",4.377,0.251,0.803
0.950,2,k2,-1.153,"[-6.0371, 3.7311]",4.884,-0.471,0.639
1.050,2,tt,-1.649,"[-3.5783, 0.2809]",1.930,-1.704,0.093
1.050,2,wt,-1.742,"[-4.1999, 0.7164]",2.458,-1.413,0.162
1.050,2,c,-5.291,"[-12.9626, 2.3815]",7.672,-1.375,0.173
1.050,2,k0,1.814,"[-2.8456, 6.4744]",4.660,0.777,0.440
1.050,2,k1,-0.467,"[-4.4354, 3.5015]",3.968,-0.235,0.815
1.050,2,k2,-0.696,"[-3.8055, 2.4131]",3.109,-0.447,0.657
1.200,2,tt,0.730,"[-1.6499, 3.1102]",2.380,0.612,0.543
1.200,2,wt,0.745,"[-2.8201, 4.3105]",3.565,0.417,0.678
1.200,2,c,-7.421,"[-33.4096, 18.5675]",25.989,-0.570,0.571
1.200,2,k0,0.398,"[-6.3735, 7.1704]",6.772,0.117,0.907
1.200,2,k1,-1.803,"[-11.3049, 7.6988]",9.502,-0.378,0.706
1.200,2,k2,0.426,"[-4.4483, 5.2994]",4.874,0.174,0.862
0.800,3,tt,-2.761,"[-11.7376, 6.2148]",8.976,-0.614,0.541
0.800,3,wt,-2.821,"[-12.6523, 7.0111]",9.832,-0.572,0.569
0.800,3,c,-14.594,"[-63.4656, 34.2774]",48.872,-0.596,0.553
0.800,3,k0,-3.231,"[-15.7742, 9.3132]",12.544,-0.514,0.609
0.800,3,k1,-2.531,"[-13.3481, 8.2854]",10.817,-0.467,0.642
0.800,3,k2,-3.077,"[-18.4413, 12.2875]",15.364,-0.399,0.691
0.950,3,tt,-0.729,"[-2.5507, 1.0933]",1.822,-0.798,0.428
0.950,3,wt,-0.949,"[-6.3081, 4.4104]",5.359,-0.353,0.725
0.950,3,c,-11.111,"[-43.3523, 21.1309]",32.242,-0.687,0.494
0.950,3,k0,6.553,"[-22.3068, 35.4123]",28.860,0.453,0.652
0.950,3,k1,-5.792,"[-23.3138, 11.73]",17.522,-0.659,0.512
0.950,3,k2,6.628,"[-10.8426, 24.0982]",17.470,0.757,0.452
1.050,3,tt,-1.048,"[-2.6828, 0.5867]",1.635,-1.279,0.205
1.050,3,wt,0.758,"[-0.7173, 2.2339]",1.476,1.025,0.309
1.050,3,c,-4.024,"[-9.8146, 1.7658]",5.790,-1.386,0.170
1.050,3,k0,-1.486,"[-4.5185, 1.5462]",3.032,-0.977,0.332
1.050,3,k1,-0.860,"[-3.5204, 1.8006]",2.660,-0.645,0.521
1.050,3,k2,-0.944,"[-3.0999, 1.2109]",2.155,-0.874,0.385
1.200,3,tt,-1.802,"[-6.352, 2.7474]",4.550,-0.790,0.432
1.200,3,wt,-1.987,"[-7.7962, 3.8227]",5.809,-0.682,0.497
1.200,3,c,-4.115,"[-14.6958, 6.465]",10.580,-0.776,0.441
1.200,3,k0,0.463,"[-6.6984, 7.6252]",7.162,0.129,0.898
1.200,3,k1,-0.474,"[-7.2534, 6.3059]",6.780,-0.139,0.890
1.200,3,k2,0.584,"[-3.5117, 4.679]",4.095,0.284,0.777
0.800,4,tt,0.548,"[-1.1886, 2.2843]",1.736,0.629,0.531
0.800,4,wt,-1.605,"[-5.8732, 2.6632]",4.268,-0.750,0.456
0.800,4,c,-5.521,"[-21.4199, 10.3787]",15.899,-0.693,0.491
0.800,4,k0,-0.015,"[-4.5821, 4.5511]",4.567,-0.007,0.995
0.800,4,k1,-1.892,"[-10.546, 6.7618]",8.654,-0.436,0.664
0.800,4,k2,-1.200,"[-6.0124, 3.612]",4.812,-0.497,0.620
0.950,4,tt,-0.596,"[-1.503, 0.3105]",0.907,-1.311,0.194
0.950,4,wt,-1.742,"[-3.7645, 0.2798]",2.022,-1.718,0.090
0.950,4,c,-7.811,"[-17.2576, 1.6361]",9.447,-1.649,0.104
0.950,4,k0,0.540,"[-3.2789, 4.3584]",3.819,0.282,0.779
0.950,4,k1,-0.427,"[-3.7208, 2.8677]",3.294,-0.258,0.797
0.950,4,k2,-0.613,"[-3.9269, 2.7014]",3.314,-0.369,0.713
1.050,4,tt,0.624,"[-0.7722, 2.0196]",1.396,0.891,0.376
1.050,4,wt,-1.372,"[-4.3168, 1.5722]",2.945,-0.930,0.356
1.050,4,c,-5.946,"[-17.9513, 6.0587]",12.005,-0.988,0.327
1.050,4,k0,1.516,"[-3.1588, 6.191]",4.675,0.647,0.520
1.050,4,k1,-1.250,"[-5.856, 3.3557]",4.606,-0.541,0.590
1.050,4,k2,1.765,"[-1.9046, 5.4347]",3.670,0.959,0.341
1.200,4,tt,-1.414,"[-5.1805, 2.3523]",3.766,-0.749,0.456
1.200,4,wt,-2.094,"[-7.295, 3.1069]",5.201,-0.803,0.425
1.200,4,c,-4.313,"[-14.4174, 5.7909]",10.104,-0.851,0.397
1.200,4,k0,1.289,"[-9.8153, 12.3933]",11.104,0.232,0.818
1.200,4,k1,-1.318,"[-10.5972, 7.9603]",9.279,-0.283,0.778
1.200,4,k2,1.619,"[-4.61, 7.8488]",6.229,0.518,0.606
0.800,5,tt,0.265,"[-1.0619, 1.591]",1.326,0.398,0.692
0.800,5,wt,-0.336,"[-1.6331, 0.9618]",1.297,-0.516,0.607
0.800,5,c,-7.650,"[-32.5387, 17.2396]",24.889,-0.613,0.542
0.800,5,k0,0.261,"[-9.0962, 9.6189]",9.358,0.056,0.956
0.800,5,k1,1.679,"[-7.6808, 11.0389]",9.360,0.358,0.722
0.800,5,k2,1.908,"[-5.8242, 9.6406]",7.732,0.492,0.624
0.950,5,tt,-0.408,"[-0.856, 0.0395]",0.448,-1.819,0.073
0.950,5,wt,-0.875,"[-1.7692, 0.0182]",0.894,-1.954,0.055
0.950,5,c,-6.105,"[-12.2956, 0.0858]",6.191,-1.967,0.053
0.950,5,k0,-0.876,"[-3.2814, 1.5287]",2.405,-0.727,0.470
0.950,5,k1,0.383,"[-1.5456, 2.3117]",1.929,0.396,0.693
0.950,5,k2,0.560,"[-0.9866, 2.1059]",1.546,0.722,0.473
1.050,5,tt,0.451,"[-0.7107, 1.6122]",1.161,0.774,0.442
1.050,5,wt,-1.687,"[-5.6294, 2.2553]",3.942,-0.853,0.396
1.050,5,c,-7.187,"[-23.299, 8.9254]",16.112,-0.890,0.377
1.050,5,k0,0.404,"[-2.6181, 3.4267]",3.022,0.267,0.790
1.050,5,k1,1.676,"[-5.3505, 8.7026]",7.027,0.476,0.636
1.050,5,k2,1.255,"[-3.4073, 5.9168]",4.662,0.537,0.593
1.200,5,tt,0.387,"[-1.1972, 1.9702]",1.584,0.487,0.628
1.200,5,wt,0.734,"[-1.4009, 2.868]",2.134,0.685,0.495
1.200,5,c,-6.655,"[-26.9063, 13.5972]",20.252,-0.655,0.514
1.200,5,k0,-1.731,"[-9.9068, 6.4441]",8.175,-0.422,0.674
1.200,5,k1,1.302,"[-3.0727, 5.6766]",4.375,0.594,0.555
1.200,5,k2,1.877,"[-4.0171, 7.7714]",5.894,0.635,0.527
0.800,6,tt,-0.139,"[-0.7356, 0.4569]",0.596,-0.466,0.642
0.800,6,wt,-0.146,"[-0.9487, 0.657]",0.803,-0.362,0.718
0.800,6,c,-6.590,"[-22.7135, 9.534]",16.124,-0.815,0.418
0.800,6,k0,1.871,"[-7.6885, 11.4312]",9.560,0.390,0.697
0.800,6,k1,-0.225,"[-6.1045, 5.6536]",5.879,-0.076,0.939
0.800,6,k2,-1.589,"[-6.7175, 3.5389]",5.128,-0.618,0.539
0.950,6,tt,-1.120,"[-1.6219, -0.6176]",0.502,-4.448,0.000
0.950,6,wt,-0.970,"[-1.5243, -0.4159]",0.554,-3.491,0.001
0.950,6,c,-6.415,"[-9.4606, -3.3699]",3.045,-4.201,0.000
0.950,6,k0,0.003,"[-1.3133, 1.3193]",1.316,0.005,0.996
0.950,6,k1,-0.315,"[-1.2671, 0.6374]",0.952,-0.659,0.512
0.950,6,k2,-0.352,"[-1.5822, 0.8779]",1.230,-0.571,0.570
1.050,6,tt,-1.927,"[-3.784, -0.0709]",1.857,-2.071,0.042
1.050,6,wt,-0.292,"[-0.7869, 0.2027]",0.495,-1.177,0.243
1.050,6,c,-6.786,"[-12.9286, -0.6444]",6.142,-2.204,0.031
1.050,6,k0,-0.329,"[-2.485, 1.8271]",2.156,-0.304,0.762
1.050,6,k1,1.090,"[-1.2383, 3.4179]",2.328,0.934,0.354
1.050,6,k2,-0.938,"[-2.5322, 0.6568]",1.594,-1.173,0.245
1.200,6,tt,0.109,"[-0.6499, 0.8676]",0.759,0.286,0.776
1.200,6,wt,-1.459,"[-5.4601, 2.5426]",4.001,-0.727,0.470
1.200,6,c,-4.321,"[-15.218, 6.5754]",10.897,-0.791,0.432
1.200,6,k0,-0.601,"[-5.4224, 4.2207]",4.822,-0.249,0.804
1.200,6,k1,1.505,"[-3.8922, 6.9027]",5.397,0.556,0.580
1.200,6,k2,-1.099,"[-6.1637, 3.9661]",5.065,-0.433,0.667


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/7/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': 0.10884543207757424, 'wt': -1.4587237653155907, 'c': -4.321272604649938, 'k0': -0.6008642550771763, 'k1': 1.5052471734226511, 'k2': -1.0988236752522487}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/8/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810
0.800,2,tt,-1.904,"[-6.3104, 2.5027]",4.407,-0.862,0.392
0.800,2,wt,-2.012,"[-7.0985, 3.0746]",5.087,-0.789,0.433
0.800,2,c,-10.130,"[-34.3972, 14.1364]",24.267,-0.833,0.408
0.800,2,k0,0.192,"[-5.6149, 5.9997]",5.807,0.066,0.948
0.800,2,k1,-1.021,"[-6.5493, 4.508]",5.529,-0.368,0.714
0.800,2,k2,-1.849,"[-9.6997, 6.0021]",7.851,-0.470,0.640
0.950,2,tt,-1.516,"[-6.8733, 3.8419]",5.358,-0.564,0.574
0.950,2,wt,1.140,"[-4.2157, 6.496]",5.356,0.425,0.672
0.950,2,c,-7.068,"[-30.0934, 15.9574]",23.025,-0.612,0.542
0.950,2,k0,1.016,"[-4.0601, 6.0912]",5.076,0.399,0.691
0.950,2,k1,0.550,"[-3.8266, 4.9266]",4.377,0.251,0.803
0.950,2,k2,-1.153,"[-6.0371, 3.7311]",4.884,-0.471,0.639
1.050,2,tt,-1.649,"[-3.5783, 0.2809]",1.930,-1.704,0.093
1.050,2,wt,-1.742,"[-4.1999, 0.7164]",2.458,-1.413,0.162
1.050,2,c,-5.291,"[-12.9626, 2.3815]",7.672,-1.375,0.173
1.050,2,k0,1.814,"[-2.8456, 6.4744]",4.660,0.777,0.440
1.050,2,k1,-0.467,"[-4.4354, 3.5015]",3.968,-0.235,0.815
1.050,2,k2,-0.696,"[-3.8055, 2.4131]",3.109,-0.447,0.657
1.200,2,tt,0.730,"[-1.6499, 3.1102]",2.380,0.612,0.543
1.200,2,wt,0.745,"[-2.8201, 4.3105]",3.565,0.417,0.678
1.200,2,c,-7.421,"[-33.4096, 18.5675]",25.989,-0.570,0.571
1.200,2,k0,0.398,"[-6.3735, 7.1704]",6.772,0.117,0.907
1.200,2,k1,-1.803,"[-11.3049, 7.6988]",9.502,-0.378,0.706
1.200,2,k2,0.426,"[-4.4483, 5.2994]",4.874,0.174,0.862
0.800,3,tt,-2.761,"[-11.7376, 6.2148]",8.976,-0.614,0.541
0.800,3,wt,-2.821,"[-12.6523, 7.0111]",9.832,-0.572,0.569
0.800,3,c,-14.594,"[-63.4656, 34.2774]",48.872,-0.596,0.553
0.800,3,k0,-3.231,"[-15.7742, 9.3132]",12.544,-0.514,0.609
0.800,3,k1,-2.531,"[-13.3481, 8.2854]",10.817,-0.467,0.642
0.800,3,k2,-3.077,"[-18.4413, 12.2875]",15.364,-0.399,0.691
0.950,3,tt,-0.729,"[-2.5507, 1.0933]",1.822,-0.798,0.428
0.950,3,wt,-0.949,"[-6.3081, 4.4104]",5.359,-0.353,0.725
0.950,3,c,-11.111,"[-43.3523, 21.1309]",32.242,-0.687,0.494
0.950,3,k0,6.553,"[-22.3068, 35.4123]",28.860,0.453,0.652
0.950,3,k1,-5.792,"[-23.3138, 11.73]",17.522,-0.659,0.512
0.950,3,k2,6.628,"[-10.8426, 24.0982]",17.470,0.757,0.452
1.050,3,tt,-1.048,"[-2.6828, 0.5867]",1.635,-1.279,0.205
1.050,3,wt,0.758,"[-0.7173, 2.2339]",1.476,1.025,0.309
1.050,3,c,-4.024,"[-9.8146, 1.7658]",5.790,-1.386,0.170
1.050,3,k0,-1.486,"[-4.5185, 1.5462]",3.032,-0.977,0.332
1.050,3,k1,-0.860,"[-3.5204, 1.8006]",2.660,-0.645,0.521
1.050,3,k2,-0.944,"[-3.0999, 1.2109]",2.155,-0.874,0.385
1.200,3,tt,-1.802,"[-6.352, 2.7474]",4.550,-0.790,0.432
1.200,3,wt,-1.987,"[-7.7962, 3.8227]",5.809,-0.682,0.497
1.200,3,c,-4.115,"[-14.6958, 6.465]",10.580,-0.776,0.441
1.200,3,k0,0.463,"[-6.6984, 7.6252]",7.162,0.129,0.898
1.200,3,k1,-0.474,"[-7.2534, 6.3059]",6.780,-0.139,0.890
1.200,3,k2,0.584,"[-3.5117, 4.679]",4.095,0.284,0.777
0.800,4,tt,0.548,"[-1.1886, 2.2843]",1.736,0.629,0.531
0.800,4,wt,-1.605,"[-5.8732, 2.6632]",4.268,-0.750,0.456
0.800,4,c,-5.521,"[-21.4199, 10.3787]",15.899,-0.693,0.491
0.800,4,k0,-0.015,"[-4.5821, 4.5511]",4.567,-0.007,0.995
0.800,4,k1,-1.892,"[-10.546, 6.7618]",8.654,-0.436,0.664
0.800,4,k2,-1.200,"[-6.0124, 3.612]",4.812,-0.497,0.620
0.950,4,tt,-0.596,"[-1.503, 0.3105]",0.907,-1.311,0.194
0.950,4,wt,-1.742,"[-3.7645, 0.2798]",2.022,-1.718,0.090
0.950,4,c,-7.811,"[-17.2576, 1.6361]",9.447,-1.649,0.104
0.950,4,k0,0.540,"[-3.2789, 4.3584]",3.819,0.282,0.779
0.950,4,k1,-0.427,"[-3.7208, 2.8677]",3.294,-0.258,0.797
0.950,4,k2,-0.613,"[-3.9269, 2.7014]",3.314,-0.369,0.713
1.050,4,tt,0.624,"[-0.7722, 2.0196]",1.396,0.891,0.376
1.050,4,wt,-1.372,"[-4.3168, 1.5722]",2.945,-0.930,0.356
1.050,4,c,-5.946,"[-17.9513, 6.0587]",12.005,-0.988,0.327
1.050,4,k0,1.516,"[-3.1588, 6.191]",4.675,0.647,0.520
1.050,4,k1,-1.250,"[-5.856, 3.3557]",4.606,-0.541,0.590
1.050,4,k2,1.765,"[-1.9046, 5.4347]",3.670,0.959,0.341
1.200,4,tt,-1.414,"[-5.1805, 2.3523]",3.766,-0.749,0.456
1.200,4,wt,-2.094,"[-7.295, 3.1069]",5.201,-0.803,0.425
1.200,4,c,-4.313,"[-14.4174, 5.7909]",10.104,-0.851,0.397
1.200,4,k0,1.289,"[-9.8153, 12.3933]",11.104,0.232,0.818
1.200,4,k1,-1.318,"[-10.5972, 7.9603]",9.279,-0.283,0.778
1.200,4,k2,1.619,"[-4.61, 7.8488]",6.229,0.518,0.606
0.800,5,tt,0.265,"[-1.0619, 1.591]",1.326,0.398,0.692
0.800,5,wt,-0.336,"[-1.6331, 0.9618]",1.297,-0.516,0.607
0.800,5,c,-7.650,"[-32.5387, 17.2396]",24.889,-0.613,0.542
0.800,5,k0,0.261,"[-9.0962, 9.6189]",9.358,0.056,0.956
0.800,5,k1,1.679,"[-7.6808, 11.0389]",9.360,0.358,0.722
0.800,5,k2,1.908,"[-5.8242, 9.6406]",7.732,0.492,0.624
0.950,5,tt,-0.408,"[-0.856, 0.0395]",0.448,-1.819,0.073
0.950,5,wt,-0.875,"[-1.7692, 0.0182]",0.894,-1.954,0.055
0.950,5,c,-6.105,"[-12.2956, 0.0858]",6.191,-1.967,0.053
0.950,5,k0,-0.876,"[-3.2814, 1.5287]",2.405,-0.727,0.470
0.950,5,k1,0.383,"[-1.5456, 2.3117]",1.929,0.396,0.693
0.950,5,k2,0.560,"[-0.9866, 2.1059]",1.546,0.722,0.473
1.050,5,tt,0.451,"[-0.7107, 1.6122]",1.161,0.774,0.442
1.050,5,wt,-1.687,"[-5.6294, 2.2553]",3.942,-0.853,0.396
1.050,5,c,-7.187,"[-23.299, 8.9254]",16.112,-0.890,0.377
1.050,5,k0,0.404,"[-2.6181, 3.4267]",3.022,0.267,0.790
1.050,5,k1,1.676,"[-5.3505, 8.7026]",7.027,0.476,0.636
1.050,5,k2,1.255,"[-3.4073, 5.9168]",4.662,0.537,0.593
1.200,5,tt,0.387,"[-1.1972, 1.9702]",1.584,0.487,0.628
1.200,5,wt,0.734,"[-1.4009, 2.868]",2.134,0.685,0.495
1.200,5,c,-6.655,"[-26.9063, 13.5972]",20.252,-0.655,0.514
1.200,5,k0,-1.731,"[-9.9068, 6.4441]",8.175,-0.422,0.674
1.200,5,k1,1.302,"[-3.0727, 5.6766]",4.375,0.594,0.555
1.200,5,k2,1.877,"[-4.0171, 7.7714]",5.894,0.635,0.527
0.800,6,tt,-0.139,"[-0.7356, 0.4569]",0.596,-0.466,0.642
0.800,6,wt,-0.146,"[-0.9487, 0.657]",0.803,-0.362,0.718
0.800,6,c,-6.590,"[-22.7135, 9.534]",16.124,-0.815,0.418
0.800,6,k0,1.871,"[-7.6885, 11.4312]",9.560,0.390,0.697
0.800,6,k1,-0.225,"[-6.1045, 5.6536]",5.879,-0.076,0.939
0.800,6,k2,-1.589,"[-6.7175, 3.5389]",5.128,-0.618,0.539
0.950,6,tt,-1.120,"[-1.6219, -0.6176]",0.502,-4.448,0.000
0.950,6,wt,-0.970,"[-1.5243, -0.4159]",0.554,-3.491,0.001
0.950,6,c,-6.415,"[-9.4606, -3.3699]",3.045,-4.201,0.000
0.950,6,k0,0.003,"[-1.3133, 1.3193]",1.316,0.005,0.996
0.950,6,k1,-0.315,"[-1.2671, 0.6374]",0.952,-0.659,0.512
0.950,6,k2,-0.352,"[-1.5822, 0.8779]",1.230,-0.571,0.570
1.050,6,tt,-1.927,"[-3.784, -0.0709]",1.857,-2.071,0.042
1.050,6,wt,-0.292,"[-0.7869, 0.2027]",0.495,-1.177,0.243
1.050,6,c,-6.786,"[-12.9286, -0.6444]",6.142,-2.204,0.031
1.050,6,k0,-0.329,"[-2.485, 1.8271]",2.156,-0.304,0.762
1.050,6,k1,1.090,"[-1.2383, 3.4179]",2.328,0.934,0.354
1.050,6,k2,-0.938,"[-2.5322, 0.6568]",1.594,-1.173,0.245
1.200,6,tt,0.109,"[-0.6499, 0.8676]",0.759,0.286,0.776
1.200,6,wt,-1.459,"[-5.4601, 2.5426]",4.001,-0.727,0.470
1.200,6,c,-4.321,"[-15.218, 6.5754]",10.897,-0.791,0.432
1.200,6,k0,-0.601,"[-5.4224, 4.2207]",4.822,-0.249,0.804
1.200,6,k1,1.505,"[-3.8922, 6.9027]",5.397,0.556,0.580
1.200,6,k2,-1.099,"[-6.1637, 3.9661]",5.065,-0.433,0.667
0.800,7,tt,-2.760,"[-11.1478, 5.6277]",8.388,-0.656,0.514
0.800,7,wt,-2.891,"[-12.1603, 6.3776]",9.269,-0.622,0.536
0.800,7,c,-14.609,"[-60.5813, 31.3639]",45.973,-0.634,0.528
0.800,7,k0,-2.468,"[-14.1808, 9.2457]",11.713,-0.420,0.676
0.800,7,k1,-2.390,"[-12.8897, 8.1099]",10.500,-0.454,0.651
0.800,7,k2,-3.371,"[-18.4255, 11.6841]",15.055,-0.447,0.657
0.950,7,tt,-1.620,"[-4.144, 0.9034]",2.524,-1.281,0.205
0.950,7,wt,0.302,"[-0.2638, 0.8672]",0.565,1.064,0.291
0.950,7,c,-4.076,"[-10.3507, 2.1984]",6.275,-1.296,0.199
0.950,7,k0,1.832,"[-2.1527, 5.8177]",3.985,0.917,0.362
0.950,7,k1,-0.548,"[-3.3028, 2.2063]",2.755,-0.397,0.693
0.950,7,k2,-1.186,"[-2.7635, 0.3907]",1.577,-1.500,0.138
1.050,7,tt,0.407,"[-0.2491, 1.0641]",0.657,1.238,0.220
1.050,7,wt,-1.025,"[-2.5989, 0.5493]",1.574,-1.298,0.198
1.050,7,c,-4.452,"[-10.0299, 1.1261]",5.578,-1.592,0.116
1.050,7,k0,-0.899,"[-3.7398, 1.9415]",2.841,-0.631,0.530
1.050,7,k1,1.314,"[-1.9633, 4.5907]",3.277,0.800,0.427
1.050,7,k2,0.579,"[-1.7398, 2.8983]",2.319,0.498,0.620
1.200,7,tt,-1.496,"[-6.3078, 3.3154]",4.812,-0.620,0.537
1.200,7,wt,-2.341,"[-10.0313, 5.3489]",7.690,-0.607,0.546
1.200,7,c,-6.640,"[-29.209, 15.9281]",22.569,-0.587,0.559
1.200,7,k0,-1.226,"[-12.107, 9.654]",10.881,-0.225,0.823
1.200,7,k1,-1.447,"[-9.9332, 7.0382]",8.486,-0.340,0.735
1.200,7,k2,1.979,"[-7.5856, 11.5436]",9.565,0.413,0.681


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/8/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': -1.4962300277970502, 'wt': -2.341181273258093, 'c': -6.6404873221599905, 'k0': -1.2264834486175342, 'k1': -1.4474965552477208, 'k2': 1.9789996342838232}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/9/parameter_inference_table.csv <==
level,replicate,parameter,est,CI,width_CI,t-test,p-value
0.800,0,tt,-2.692,"[-11.0154, 5.6317]",8.324,-0.645,0.521
0.800,0,wt,-2.919,"[-12.3178, 6.479]",9.398,-0.620,0.538
0.800,0,c,-14.152,"[-59.8376, 31.534]",45.686,-0.618,0.539
0.800,0,k0,-0.713,"[-8.825, 7.3993]",8.112,-0.175,0.861
0.800,0,k1,-1.921,"[-11.9593, 8.1168]",10.038,-0.382,0.704
0.800,0,k2,-3.220,"[-18.1288, 11.6885]",14.909,-0.431,0.668
0.950,0,tt,-1.121,"[-1.6242, -0.6171]",0.504,-4.438,0.000
0.950,0,wt,-0.971,"[-1.5266, -0.4152]",0.556,-3.485,0.001
0.950,0,c,-6.419,"[-9.4726, -3.3662]",3.053,-4.193,0.000
0.950,0,k0,-0.000,"[-1.3184, 1.3176]",1.318,-0.001,1.000
0.950,0,k1,-0.318,"[-1.2727, 0.6366]",0.955,-0.664,0.509
0.950,0,k2,-0.355,"[-1.5887, 0.8783]",1.233,-0.574,0.568
1.050,0,tt,-6.545,"[-36.8889, 23.7999]",30.344,-0.430,0.668
1.050,0,wt,-13.086,"[-77.0719, 50.9005]",63.986,-0.408,0.685
1.050,0,c,-23.908,"[-139.4538, 91.6376]",115.546,-0.413,0.681
1.050,0,k0,19.106,"[-73.1051, 111.318]",92.212,0.413,0.681
1.050,0,k1,40.757,"[-155.671, 237.1843]",196.428,0.414,0.680
1.050,0,k2,-5.439,"[-37.1486, 26.2703]",31.709,-0.342,0.733
1.200,0,tt,-0.861,"[-2.1402, 0.4179]",1.279,-1.343,0.184
1.200,0,wt,-0.528,"[-1.7878, 0.7328]",1.260,-0.835,0.407
1.200,0,c,-6.256,"[-16.2377, 3.7249]",9.981,-1.250,0.215
1.200,0,k0,-0.188,"[-4.5557, 4.1802]",4.368,-0.086,0.932
1.200,0,k1,1.140,"[-1.4106, 3.6903]",2.550,0.891,0.376
1.200,0,k2,0.529,"[-2.3591, 3.418]",2.889,0.366,0.716
0.800,1,tt,-2.837,"[-12.9379, 7.2642]",10.101,-0.560,0.577
0.800,1,wt,-3.045,"[-14.4054, 8.3156]",11.361,-0.535,0.595
0.800,1,c,-15.149,"[-71.0288, 40.7313]",55.880,-0.541,0.590
0.800,1,k0,-0.614,"[-8.5798, 7.3516]",7.966,-0.154,0.878
0.800,1,k1,-2.240,"[-14.4951, 10.0149]",12.255,-0.365,0.717
0.800,1,k2,-3.546,"[-22.0452, 14.9526]",18.499,-0.382,0.703
0.950,1,tt,0.576,"[-1.2752, 2.4275]",1.851,0.621,0.537
0.950,1,wt,-0.529,"[-1.9514, 0.894]",1.423,-0.741,0.461
0.950,1,c,-7.932,"[-31.5299, 15.6656]",23.598,-0.670,0.505
0.950,1,k0,1.484,"[-7.0958, 10.0633]",8.580,0.345,0.731
0.950,1,k1,0.862,"[-5.2899, 7.014]",6.152,0.279,0.781
0.950,1,k2,0.720,"[-5.7072, 7.147]",6.427,0.223,0.824
1.050,1,tt,0.246,"[-0.211, 0.7032]",0.457,1.074,0.287
1.050,1,wt,-1.412,"[-3.6243, 0.8006]",2.212,-1.273,0.207
1.050,1,c,-4.414,"[-10.8277, 1.9992]",6.413,-1.373,0.174
1.050,1,k0,-1.406,"[-4.903, 2.092]",3.497,-0.801,0.426
1.050,1,k1,-0.244,"[-3.6792, 3.1905]",3.435,-0.142,0.888
1.050,1,k2,1.326,"[-2.2896, 4.941]",3.615,0.731,0.467
1.200,1,tt,-0.924,"[-2.302, 0.4534]",1.378,-1.338,0.185
1.200,1,wt,-0.594,"[-1.9278, 0.7406]",1.334,-0.887,0.378
1.200,1,c,-6.669,"[-17.4257, 4.0869]",10.756,-1.237,0.220
1.200,1,k0,-0.236,"[-4.6934, 4.2214]",4.457,-0.106,0.916
1.200,1,k1,1.108,"[-1.5447, 3.7597]",2.652,0.833,0.408
1.200,1,k2,0.310,"[-2.2539, 2.8747]",2.564,0.241,0.810
0.800,2,tt,-1.904,"[-6.3104, 2.5027]",4.407,-0.862,0.392
0.800,2,wt,-2.012,"[-7.0985, 3.0746]",5.087,-0.789,0.433
0.800,2,c,-10.130,"[-34.3972, 14.1364]",24.267,-0.833,0.408
0.800,2,k0,0.192,"[-5.6149, 5.9997]",5.807,0.066,0.948
0.800,2,k1,-1.021,"[-6.5493, 4.508]",5.529,-0.368,0.714
0.800,2,k2,-1.849,"[-9.6997, 6.0021]",7.851,-0.470,0.640
0.950,2,tt,-1.516,"[-6.8733, 3.8419]",5.358,-0.564,0.574
0.950,2,wt,1.140,"[-4.2157, 6.496]",5.356,0.425,0.672
0.950,2,c,-7.068,"[-30.0934, 15.9574]",23.025,-0.612,0.542
0.950,2,k0,1.016,"[-4.0601, 6.0912]",5.076,0.399,0.691
0.950,2,k1,0.550,"[-3.8266, 4.9266]",4.377,0.251,0.803
0.950,2,k2,-1.153,"[-6.0371, 3.7311]",4.884,-0.471,0.639
1.050,2,tt,-1.649,"[-3.5783, 0.2809]",1.930,-1.704,0.093
1.050,2,wt,-1.742,"[-4.1999, 0.7164]",2.458,-1.413,0.162
1.050,2,c,-5.291,"[-12.9626, 2.3815]",7.672,-1.375,0.173
1.050,2,k0,1.814,"[-2.8456, 6.4744]",4.660,0.777,0.440
1.050,2,k1,-0.467,"[-4.4354, 3.5015]",3.968,-0.235,0.815
1.050,2,k2,-0.696,"[-3.8055, 2.4131]",3.109,-0.447,0.657
1.200,2,tt,0.730,"[-1.6499, 3.1102]",2.380,0.612,0.543
1.200,2,wt,0.745,"[-2.8201, 4.3105]",3.565,0.417,0.678
1.200,2,c,-7.421,"[-33.4096, 18.5675]",25.989,-0.570,0.571
1.200,2,k0,0.398,"[-6.3735, 7.1704]",6.772,0.117,0.907
1.200,2,k1,-1.803,"[-11.3049, 7.6988]",9.502,-0.378,0.706
1.200,2,k2,0.426,"[-4.4483, 5.2994]",4.874,0.174,0.862
0.800,3,tt,-2.761,"[-11.7376, 6.2148]",8.976,-0.614,0.541
0.800,3,wt,-2.821,"[-12.6523, 7.0111]",9.832,-0.572,0.569
0.800,3,c,-14.594,"[-63.4656, 34.2774]",48.872,-0.596,0.553
0.800,3,k0,-3.231,"[-15.7742, 9.3132]",12.544,-0.514,0.609
0.800,3,k1,-2.531,"[-13.3481, 8.2854]",10.817,-0.467,0.642
0.800,3,k2,-3.077,"[-18.4413, 12.2875]",15.364,-0.399,0.691
0.950,3,tt,-0.729,"[-2.5507, 1.0933]",1.822,-0.798,0.428
0.950,3,wt,-0.949,"[-6.3081, 4.4104]",5.359,-0.353,0.725
0.950,3,c,-11.111,"[-43.3523, 21.1309]",32.242,-0.687,0.494
0.950,3,k0,6.553,"[-22.3068, 35.4123]",28.860,0.453,0.652
0.950,3,k1,-5.792,"[-23.3138, 11.73]",17.522,-0.659,0.512
0.950,3,k2,6.628,"[-10.8426, 24.0982]",17.470,0.757,0.452
1.050,3,tt,-1.048,"[-2.6828, 0.5867]",1.635,-1.279,0.205
1.050,3,wt,0.758,"[-0.7173, 2.2339]",1.476,1.025,0.309
1.050,3,c,-4.024,"[-9.8146, 1.7658]",5.790,-1.386,0.170
1.050,3,k0,-1.486,"[-4.5185, 1.5462]",3.032,-0.977,0.332
1.050,3,k1,-0.860,"[-3.5204, 1.8006]",2.660,-0.645,0.521
1.050,3,k2,-0.944,"[-3.0999, 1.2109]",2.155,-0.874,0.385
1.200,3,tt,-1.802,"[-6.352, 2.7474]",4.550,-0.790,0.432
1.200,3,wt,-1.987,"[-7.7962, 3.8227]",5.809,-0.682,0.497
1.200,3,c,-4.115,"[-14.6958, 6.465]",10.580,-0.776,0.441
1.200,3,k0,0.463,"[-6.6984, 7.6252]",7.162,0.129,0.898
1.200,3,k1,-0.474,"[-7.2534, 6.3059]",6.780,-0.139,0.890
1.200,3,k2,0.584,"[-3.5117, 4.679]",4.095,0.284,0.777
0.800,4,tt,0.548,"[-1.1886, 2.2843]",1.736,0.629,0.531
0.800,4,wt,-1.605,"[-5.8732, 2.6632]",4.268,-0.750,0.456
0.800,4,c,-5.521,"[-21.4199, 10.3787]",15.899,-0.693,0.491
0.800,4,k0,-0.015,"[-4.5821, 4.5511]",4.567,-0.007,0.995
0.800,4,k1,-1.892,"[-10.546, 6.7618]",8.654,-0.436,0.664
0.800,4,k2,-1.200,"[-6.0124, 3.612]",4.812,-0.497,0.620
0.950,4,tt,-0.596,"[-1.503, 0.3105]",0.907,-1.311,0.194
0.950,4,wt,-1.742,"[-3.7645, 0.2798]",2.022,-1.718,0.090
0.950,4,c,-7.811,"[-17.2576, 1.6361]",9.447,-1.649,0.104
0.950,4,k0,0.540,"[-3.2789, 4.3584]",3.819,0.282,0.779
0.950,4,k1,-0.427,"[-3.7208, 2.8677]",3.294,-0.258,0.797
0.950,4,k2,-0.613,"[-3.9269, 2.7014]",3.314,-0.369,0.713
1.050,4,tt,0.624,"[-0.7722, 2.0196]",1.396,0.891,0.376
1.050,4,wt,-1.372,"[-4.3168, 1.5722]",2.945,-0.930,0.356
1.050,4,c,-5.946,"[-17.9513, 6.0587]",12.005,-0.988,0.327
1.050,4,k0,1.516,"[-3.1588, 6.191]",4.675,0.647,0.520
1.050,4,k1,-1.250,"[-5.856, 3.3557]",4.606,-0.541,0.590
1.050,4,k2,1.765,"[-1.9046, 5.4347]",3.670,0.959,0.341
1.200,4,tt,-1.414,"[-5.1805, 2.3523]",3.766,-0.749,0.456
1.200,4,wt,-2.094,"[-7.295, 3.1069]",5.201,-0.803,0.425
1.200,4,c,-4.313,"[-14.4174, 5.7909]",10.104,-0.851,0.397
1.200,4,k0,1.289,"[-9.8153, 12.3933]",11.104,0.232,0.818
1.200,4,k1,-1.318,"[-10.5972, 7.9603]",9.279,-0.283,0.778
1.200,4,k2,1.619,"[-4.61, 7.8488]",6.229,0.518,0.606
0.800,5,tt,0.265,"[-1.0619, 1.591]",1.326,0.398,0.692
0.800,5,wt,-0.336,"[-1.6331, 0.9618]",1.297,-0.516,0.607
0.800,5,c,-7.650,"[-32.5387, 17.2396]",24.889,-0.613,0.542
0.800,5,k0,0.261,"[-9.0962, 9.6189]",9.358,0.056,0.956
0.800,5,k1,1.679,"[-7.6808, 11.0389]",9.360,0.358,0.722
0.800,5,k2,1.908,"[-5.8242, 9.6406]",7.732,0.492,0.624
0.950,5,tt,-0.408,"[-0.856, 0.0395]",0.448,-1.819,0.073
0.950,5,wt,-0.875,"[-1.7692, 0.0182]",0.894,-1.954,0.055
0.950,5,c,-6.105,"[-12.2956, 0.0858]",6.191,-1.967,0.053
0.950,5,k0,-0.876,"[-3.2814, 1.5287]",2.405,-0.727,0.470
0.950,5,k1,0.383,"[-1.5456, 2.3117]",1.929,0.396,0.693
0.950,5,k2,0.560,"[-0.9866, 2.1059]",1.546,0.722,0.473
1.050,5,tt,0.451,"[-0.7107, 1.6122]",1.161,0.774,0.442
1.050,5,wt,-1.687,"[-5.6294, 2.2553]",3.942,-0.853,0.396
1.050,5,c,-7.187,"[-23.299, 8.9254]",16.112,-0.890,0.377
1.050,5,k0,0.404,"[-2.6181, 3.4267]",3.022,0.267,0.790
1.050,5,k1,1.676,"[-5.3505, 8.7026]",7.027,0.476,0.636
1.050,5,k2,1.255,"[-3.4073, 5.9168]",4.662,0.537,0.593
1.200,5,tt,0.387,"[-1.1972, 1.9702]",1.584,0.487,0.628
1.200,5,wt,0.734,"[-1.4009, 2.868]",2.134,0.685,0.495
1.200,5,c,-6.655,"[-26.9063, 13.5972]",20.252,-0.655,0.514
1.200,5,k0,-1.731,"[-9.9068, 6.4441]",8.175,-0.422,0.674
1.200,5,k1,1.302,"[-3.0727, 5.6766]",4.375,0.594,0.555
1.200,5,k2,1.877,"[-4.0171, 7.7714]",5.894,0.635,0.527
0.800,6,tt,-0.139,"[-0.7356, 0.4569]",0.596,-0.466,0.642
0.800,6,wt,-0.146,"[-0.9487, 0.657]",0.803,-0.362,0.718
0.800,6,c,-6.590,"[-22.7135, 9.534]",16.124,-0.815,0.418
0.800,6,k0,1.871,"[-7.6885, 11.4312]",9.560,0.390,0.697
0.800,6,k1,-0.225,"[-6.1045, 5.6536]",5.879,-0.076,0.939
0.800,6,k2,-1.589,"[-6.7175, 3.5389]",5.128,-0.618,0.539
0.950,6,tt,-1.120,"[-1.6219, -0.6176]",0.502,-4.448,0.000
0.950,6,wt,-0.970,"[-1.5243, -0.4159]",0.554,-3.491,0.001
0.950,6,c,-6.415,"[-9.4606, -3.3699]",3.045,-4.201,0.000
0.950,6,k0,0.003,"[-1.3133, 1.3193]",1.316,0.005,0.996
0.950,6,k1,-0.315,"[-1.2671, 0.6374]",0.952,-0.659,0.512
0.950,6,k2,-0.352,"[-1.5822, 0.8779]",1.230,-0.571,0.570
1.050,6,tt,-1.927,"[-3.784, -0.0709]",1.857,-2.071,0.042
1.050,6,wt,-0.292,"[-0.7869, 0.2027]",0.495,-1.177,0.243
1.050,6,c,-6.786,"[-12.9286, -0.6444]",6.142,-2.204,0.031
1.050,6,k0,-0.329,"[-2.485, 1.8271]",2.156,-0.304,0.762
1.050,6,k1,1.090,"[-1.2383, 3.4179]",2.328,0.934,0.354
1.050,6,k2,-0.938,"[-2.5322, 0.6568]",1.594,-1.173,0.245
1.200,6,tt,0.109,"[-0.6499, 0.8676]",0.759,0.286,0.776
1.200,6,wt,-1.459,"[-5.4601, 2.5426]",4.001,-0.727,0.470
1.200,6,c,-4.321,"[-15.218, 6.5754]",10.897,-0.791,0.432
1.200,6,k0,-0.601,"[-5.4224, 4.2207]",4.822,-0.249,0.804
1.200,6,k1,1.505,"[-3.8922, 6.9027]",5.397,0.556,0.580
1.200,6,k2,-1.099,"[-6.1637, 3.9661]",5.065,-0.433,0.667
0.800,7,tt,-2.760,"[-11.1478, 5.6277]",8.388,-0.656,0.514
0.800,7,wt,-2.891,"[-12.1603, 6.3776]",9.269,-0.622,0.536
0.800,7,c,-14.609,"[-60.5813, 31.3639]",45.973,-0.634,0.528
0.800,7,k0,-2.468,"[-14.1808, 9.2457]",11.713,-0.420,0.676
0.800,7,k1,-2.390,"[-12.8897, 8.1099]",10.500,-0.454,0.651
0.800,7,k2,-3.371,"[-18.4255, 11.6841]",15.055,-0.447,0.657
0.950,7,tt,-1.620,"[-4.144, 0.9034]",2.524,-1.281,0.205
0.950,7,wt,0.302,"[-0.2638, 0.8672]",0.565,1.064,0.291
0.950,7,c,-4.076,"[-10.3507, 2.1984]",6.275,-1.296,0.199
0.950,7,k0,1.832,"[-2.1527, 5.8177]",3.985,0.917,0.362
0.950,7,k1,-0.548,"[-3.3028, 2.2063]",2.755,-0.397,0.693
0.950,7,k2,-1.186,"[-2.7635, 0.3907]",1.577,-1.500,0.138
1.050,7,tt,0.407,"[-0.2491, 1.0641]",0.657,1.238,0.220
1.050,7,wt,-1.025,"[-2.5989, 0.5493]",1.574,-1.298,0.198
1.050,7,c,-4.452,"[-10.0299, 1.1261]",5.578,-1.592,0.116
1.050,7,k0,-0.899,"[-3.7398, 1.9415]",2.841,-0.631,0.530
1.050,7,k1,1.314,"[-1.9633, 4.5907]",3.277,0.800,0.427
1.050,7,k2,0.579,"[-1.7398, 2.8983]",2.319,0.498,0.620
1.200,7,tt,-1.496,"[-6.3078, 3.3154]",4.812,-0.620,0.537
1.200,7,wt,-2.341,"[-10.0313, 5.3489]",7.690,-0.607,0.546
1.200,7,c,-6.640,"[-29.209, 15.9281]",22.569,-0.587,0.559
1.200,7,k0,-1.226,"[-12.107, 9.654]",10.881,-0.225,0.823
1.200,7,k1,-1.447,"[-9.9332, 7.0382]",8.486,-0.340,0.735
1.200,7,k2,1.979,"[-7.5856, 11.5436]",9.565,0.413,0.681
0.800,8,tt,-10910206541.625,"[-10910206541.6249, -10910206541.6249]",0.000,-inf,0.000
0.800,8,wt,-9091807483.258,"[-9091807483.2578, -9091807483.2578]",0.000,-inf,0.000
0.800,8,c,-1818429493.972,"[-1818429493.9719, -1818429493.9719]",0.000,-inf,0.000
0.800,8,k0,-832638509.053,"[-832638509.053, -832638509.053]",0.000,-inf,0.000
0.800,8,k1,-3254461519.760,"[-3254461519.7599, -3254461519.7599]",0.000,-inf,0.000
0.800,8,k2,-2658716449.723,"[-2658716449.7234, -2658716449.7234]",0.000,-inf,0.000
0.950,8,tt,-1.898,"[-5.265, 1.4692]",3.367,-1.124,0.265
0.950,8,wt,0.451,"[-0.8207, 1.723]",1.272,0.708,0.482
0.950,8,c,-4.287,"[-11.6538, 3.08]",7.367,-1.161,0.250
0.950,8,k0,1.762,"[-3.751, 7.2749]",5.513,0.637,0.526
0.950,8,k1,-1.861,"[-7.1955, 3.4743]",5.335,-0.696,0.489
0.950,8,k2,1.966,"[-2.0269, 5.9582]",3.993,0.982,0.330
1.050,8,tt,-2.815,"[-7.6558, 2.0263]",4.841,-1.160,0.250
1.050,8,wt,-0.742,"[-1.7937, 0.3101]",1.052,-1.407,0.164
1.050,8,c,-7.146,"[-19.5853, 5.2932]",12.439,-1.146,0.256
1.050,8,k0,-1.926,"[-7.1049, 3.2538]",5.179,-0.741,0.461
1.050,8,k1,-0.054,"[-5.0147, 4.9071]",4.961,-0.022,0.983
1.050,8,k2,0.184,"[-2.8625, 3.2312]",3.047,0.121,0.904
1.200,8,tt,-0.666,"[-2.1626, 0.8304]",1.497,-0.888,0.378
1.200,8,wt,0.608,"[-0.9847, 2.2011]",1.593,0.761,0.449
1.200,8,c,-7.979,"[-27.0522, 11.095]",19.074,-0.834,0.407
1.200,8,k0,-1.596,"[-8.7076, 5.515]",7.111,-0.448,0.656
1.200,8,k1,1.193,"[-4.4755, 6.8624]",5.669,0.420,0.676
1.200,8,k2,-0.001,"[-5.6261, 5.6248]",5.625,-0.000,1.000


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/9/summary_report.csv <==
item,value
initial_logit_vector,"{'tt': -0.6661054769358619, 'wt': 0.6081552614881354, 'c': -7.978609038678426, 'k0': -1.596294764246247, 'k1': 1.1934610528742553, 'k2': -0.0006102155643108453}"
true_logit_vector,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
theta_0_range,"(-2, 2)"


==> figures/experiments/sioux-falls/scaled-od/backup/uncongested/210721_215711/experiment_options.csv <==
group,option,value
experiment_options,experiment_mode,noisy od/counts experiment
experiment_options,pseudoconvexity_experiment,False
experiment_options,noise_experiment,False
experiment_options,consistency_experiment,False
experiment_options,optimization_benchmark_experiment,False
experiment_options,monotonicity_experiment,False
experiment_options,Yang_biased_reference_od_experiment,False
experiment_options,noisy_od_counts_experiment,True
experiment_options,replicates,10
experiment_options,theta_0_range,"(-2, 2)"
experiment_options,current_network,SiouxFalls
experiment_options,outeropt_method_norefined,ngd
experiment_options,outeropt_method_refined,gauss-newton
experiment_options,outeropt_method_combined,gauss-newton
experiment_options,n_paths_synthetic_counts,
experiment_options,noise_params,"{'mu_x': 0, 'sd_x': 0, 'sd_Q': 0, 'scale_Q': 1.2}"
experiment_options,sds_x,[]
experiment_options,sds_Q,[]
experiment_options,scales_Q,"[0.8, 0.95, 1.05, 1.2]"
experiment_options,accuracy_eq,0.0001
experiment_options,max_link_coverage,1
experiment_options,max_sue_iters,0
experiment_options,max_sue_iters_norefined,0
experiment_options,max_sue_iters_refined,0
experiment_options,iters_norefined,1
experiment_options,iters_refined,1
experiment_options,eta_norefined,1.0
experiment_options,eta_refined,0.1
experiment_options,bilevel_iters_norefined,10
experiment_options,bilevel_iters_refined,10
experiment_options,bilevel_iters_combined,0
experiment_options,uncongested_mode,True
experiment_options,alpha,0.05
experiment_options,k_Z,"['wt', 'c', 'k0', 'k1', 'k2']"
experiment_options,theta_true,"{'tt': -1, 'wt': -0.8, 'c': -6.0, 'k0': 0, 'k1': 0, 'k2': 0, 'vot': 0.16666666666666666}"
experiment_options,theta_0,"{'tt': 0, 'wt': 0, 'c': 0, 'k0': 0, 'k1': 0, 'k2': 0}"


==> figures/experiments/sioux-falls/scaled-od/experiment_report.csv <==
option,value
name,Ill-scaled OD Experiment
date,220331
time,071119
seed,2022
bilevel_iters,10
range_initial_values,"(-2, 2)"
alpha,0.1
replicates,100
network,SiouxFalls
links,76
paths,1584
ods,528
scale_OD,1
features,"['tt', 'c', 's', 'k0', 'k1', 'k2', 'k3', 'k4', 'k5']"
true parameters,"{'tt': -1, 'c': -6, 's': -3, 'k0': 0, 'k1': 0, 'k2': 0, 'k3': 0, 'k4': 0, 'k5': 0}"
data_generator,"{'coverage': 1, 'noise_params': {'mu_x': 0, 'sd_x': 0.1, 'snr_x': 0, 'sd_Q': 0, 'scale_Q': 1, 'congestion_Q': 1}, 'sparsity_idx': 0, 'n_paths': None}"
norefined_learner,{'bilevel_iters': 10}
norefined_optimizer,"{'iters': 1, 'eta': 0.5}"
norefined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"
refined_learner,{'bilevel_iters': 10}
refined_optimizer,{'iters': 1}
refined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/sioux-falls/sensor-coverage/experiment_report.csv <==
option,value
name,Sensor Coverage Experiment
date,220331
time,024504
seed,2022
bilevel_iters,10
range_initial_values,"(-2, 2)"
alpha,0.1
replicates,100
network,SiouxFalls
links,76
paths,1584
ods,528
scale_OD,1
features,"['tt', 'c', 's', 'k0', 'k1', 'k2', 'k3', 'k4', 'k5']"
true parameters,"{'tt': -1, 'c': -6, 's': -3, 'k0': 0, 'k1': 0, 'k2': 0, 'k3': 0, 'k4': 0, 'k5': 0}"
data_generator,"{'coverage': 1, 'noise_params': {'mu_x': 0, 'sd_x': 0.1, 'snr_x': 0, 'sd_Q': 0, 'scale_Q': 1, 'congestion_Q': 1}, 'sparsity_idx': 0, 'n_paths': None}"
norefined_learner,{'bilevel_iters': 10}
norefined_optimizer,"{'iters': 1, 'eta': 0.5}"
norefined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"
refined_learner,{'bilevel_iters': 10}
refined_optimizer,{'iters': 1}
refined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': True, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/small-networks/convergence/experiment_report.csv <==
option,value
name,Convergence Experiment
date,220411
time,213229
seed,2022
bilevel_iters,10
range_initial_values,
features,['tt']
true parameters,{'tt': -1}
data_generator,"{'coverage': 1, 'noise_params': {'mu_x': 0, 'sd_x': 0.1, 'snr_x': 0, 'sd_Q': 0, 'scale_Q': 1, 'congestion_Q': 1}, 'sparsity_idx': 0, 'n_paths': None, 'ratio_counts_capacity': '51.7%', 'x_links_over_capacity': '0.0%', 'nrmse_val': 0.069}"
norefined_learner,{'bilevel_iters': 10}
norefined_optimizer,"{'iters': 1, 'eta': 2}"
norefined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': False, 'max_iters': 100, 'accuracy': 1e-100, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"
refined_learner,{'bilevel_iters': 10}
refined_optimizer,{'iters': 1}
refined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': False, 'max_iters': 100, 'accuracy': 1e-100, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/2/model_inference_table_LoChan.csv <==
stage,f_test,critical-f-value,p-value,sample_size
norefined,-8.859,4.667,0.011,14
refined,18.188,4.667,0.001,14


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/2/model_inference_table_N3.csv <==
stage,f_test,critical-f-value,p-value,sample_size
norefined,319.305,10.128,0.000,4
refined,319.305,10.128,0.000,4


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/2/model_inference_table_Wang.csv <==
stage,f_test,critical-f-value,p-value,sample_size
norefined,-6.383,5.591,0.039,8
refined,1.781,5.591,0.224,8


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/2/model_inference_table_Yang.csv <==
stage,f_test,critical-f-value,p-value,sample_size
norefined,-12.579,4.667,0.004,14
refined,1.186,4.667,0.296,14


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/2/parameter_inference_table_LoChan.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-14.000,"[-98.8115, 70.8115]",84.811,-0.357,0.727
refined,tt,-2.000,"[-2.7577, -1.2423]",0.758,-5.702,0.000


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/2/parameter_inference_table_N3.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-0.908,"[-1.0699, -0.746]",0.162,-17.845,0.000
refined,tt,-0.908,"[-1.0699, -0.746]",0.162,-17.845,0.000


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/2/parameter_inference_table_Wang.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-14.000,"[-66.6041, 38.6041]",52.604,-0.629,0.549
refined,tt,-2.000,"[-3.0452, -0.9548]",1.045,-4.525,0.003


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/2/parameter_inference_table_Yang.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-14.000,"[-40.0789, 12.0789]",26.079,-1.160,0.267
refined,tt,-2.000,"[-2.6482, -1.3518]",0.648,-6.665,0.000


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/experiment_options_LoChan.csv <==
group,option,value
experiment_options,experiment_mode,inference_experiment
experiment_options,monotonicity_experiment,False
experiment_options,pseudoconvexity_experiment,False
experiment_options,optimization_benchmark_experiment,False
experiment_options,convergence_experiment,False
experiment_options,consistency_experiment,False
experiment_options,irrelevant_attributes_experiment,False
experiment_options,noisy_od_counts_experiment,False
experiment_options,Yang_biased_reference_od_experiment,False
experiment_options,inference_experiment,True
experiment_options,inductive_bias_experiment,False
experiment_options,noise_params,"{'mu_x': 0, 'sd_x': 0.01, 'sd_Q': 0, 'scale_Q': 1}"
experiment_options,theta_0,{'tt': -14}
experiment_options,uncongested_mode,False
experiment_options,max_sue_iters,50
experiment_options,max_sue_iters_norefined,50
experiment_options,max_sue_iters_refined,50
experiment_options,theta_true,"{'N1': {'tt': -1}, 'N2': {'tt': -1}, 'N3': {'tt': -1}, 'N4': {'tt': -1}, 'Yang': {'tt': -1}, 'Yang2': {'tt': -1}, 'LoChan': {'tt': -1}, 'Wang': {'tt': -1}, 'N5': {'tt': -1}, 'N6': {'tt': -1}, 'N7': {'tt': -1}, 'N8': {'tt': -1}}"


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/experiment_options_N3.csv <==
group,option,value
experiment_options,experiment_mode,inference_experiment
experiment_options,monotonicity_experiment,False
experiment_options,pseudoconvexity_experiment,False
experiment_options,optimization_benchmark_experiment,False
experiment_options,convergence_experiment,False
experiment_options,consistency_experiment,False
experiment_options,irrelevant_attributes_experiment,False
experiment_options,noisy_od_counts_experiment,False
experiment_options,Yang_biased_reference_od_experiment,False
experiment_options,inference_experiment,True
experiment_options,inductive_bias_experiment,False
experiment_options,noise_params,"{'mu_x': 0, 'sd_x': 0.01, 'sd_Q': 0, 'scale_Q': 1}"
experiment_options,theta_0,{'tt': -14}
experiment_options,uncongested_mode,False
experiment_options,max_sue_iters,50
experiment_options,max_sue_iters_norefined,50
experiment_options,max_sue_iters_refined,50
experiment_options,theta_true,"{'N1': {'tt': -1}, 'N2': {'tt': -1}, 'N3': {'tt': -1}, 'N4': {'tt': -1}, 'Yang': {'tt': -1}, 'Yang2': {'tt': -1}, 'LoChan': {'tt': -1}, 'Wang': {'tt': -1}, 'N5': {'tt': -1}, 'N6': {'tt': -1}, 'N7': {'tt': -1}, 'N8': {'tt': -1}}"


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/experiment_options_Wang.csv <==
group,option,value
experiment_options,experiment_mode,inference_experiment
experiment_options,monotonicity_experiment,False
experiment_options,pseudoconvexity_experiment,False
experiment_options,optimization_benchmark_experiment,False
experiment_options,convergence_experiment,False
experiment_options,consistency_experiment,False
experiment_options,irrelevant_attributes_experiment,False
experiment_options,noisy_od_counts_experiment,False
experiment_options,Yang_biased_reference_od_experiment,False
experiment_options,inference_experiment,True
experiment_options,inductive_bias_experiment,False
experiment_options,noise_params,"{'mu_x': 0, 'sd_x': 0.01, 'sd_Q': 0, 'scale_Q': 1}"
experiment_options,theta_0,{'tt': -14}
experiment_options,uncongested_mode,False
experiment_options,max_sue_iters,50
experiment_options,max_sue_iters_norefined,50
experiment_options,max_sue_iters_refined,50
experiment_options,theta_true,"{'N1': {'tt': -1}, 'N2': {'tt': -1}, 'N3': {'tt': -1}, 'N4': {'tt': -1}, 'Yang': {'tt': -1}, 'Yang2': {'tt': -1}, 'LoChan': {'tt': -1}, 'Wang': {'tt': -1}, 'N5': {'tt': -1}, 'N6': {'tt': -1}, 'N7': {'tt': -1}, 'N8': {'tt': -1}}"


==> figures/experiments/small-networks/hypothesis-testing/backup/210724_174123/experiment_options_Yang.csv <==
group,option,value
experiment_options,experiment_mode,inference_experiment
experiment_options,monotonicity_experiment,False
experiment_options,pseudoconvexity_experiment,False
experiment_options,optimization_benchmark_experiment,False
experiment_options,convergence_experiment,False
experiment_options,consistency_experiment,False
experiment_options,irrelevant_attributes_experiment,False
experiment_options,noisy_od_counts_experiment,False
experiment_options,Yang_biased_reference_od_experiment,False
experiment_options,inference_experiment,True
experiment_options,inductive_bias_experiment,False
experiment_options,noise_params,"{'mu_x': 0, 'sd_x': 0.01, 'sd_Q': 0, 'scale_Q': 1}"
experiment_options,theta_0,{'tt': -14}
experiment_options,uncongested_mode,False
experiment_options,max_sue_iters,50
experiment_options,max_sue_iters_norefined,50
experiment_options,max_sue_iters_refined,50
experiment_options,theta_true,"{'N1': {'tt': -1}, 'N2': {'tt': -1}, 'N3': {'tt': -1}, 'N4': {'tt': -1}, 'Yang': {'tt': -1}, 'Yang2': {'tt': -1}, 'LoChan': {'tt': -1}, 'Wang': {'tt': -1}, 'N5': {'tt': -1}, 'N6': {'tt': -1}, 'N7': {'tt': -1}, 'N8': {'tt': -1}}"


==> figures/experiments/small-networks/hypothesis-testing/gn-ngd/parameter_inference_table_LoChan.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-14.000,"[-98.8115, 70.8115]",84.811,-0.357,0.727
refined,tt,-2.000,"[-2.7577, -1.2423]",0.758,-5.702,0.000


==> figures/experiments/small-networks/hypothesis-testing/gn-ngd/parameter_inference_table_N3.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-0.908,"[-1.0699, -0.746]",0.162,-17.845,0.000
refined,tt,-0.908,"[-1.0699, -0.746]",0.162,-17.845,0.000


==> figures/experiments/small-networks/hypothesis-testing/gn-ngd/parameter_inference_table_Wang.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-14.000,"[-66.6041, 38.6041]",52.604,-0.629,0.549
refined,tt,-2.000,"[-3.0452, -0.9548]",1.045,-4.525,0.003


==> figures/experiments/small-networks/hypothesis-testing/gn-ngd/parameter_inference_table_Yang.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-14.000,"[-40.0789, 12.0789]",26.079,-1.160,0.267
refined,tt,-2.000,"[-2.6482, -1.3518]",0.648,-6.665,0.000


==> figures/experiments/small-networks/hypothesis-testing/ngd-gn/model_inference_table_LoChan.csv <==
stage,f_test,critical-f-value,p-value,sample_size
norefined,6.663,4.667,0.023,14
refined,2044.786,4.667,0.000,14


==> figures/experiments/small-networks/hypothesis-testing/ngd-gn/model_inference_table_N3.csv <==
stage,f_test,critical-f-value,p-value,sample_size
norefined,0.000,10.128,1.000,4
refined,363.182,10.128,0.000,4


==> figures/experiments/small-networks/hypothesis-testing/ngd-gn/model_inference_table_Wang.csv <==
stage,f_test,critical-f-value,p-value,sample_size
norefined,9.235,5.591,0.019,8
refined,5099.707,5.591,0.000,8


==> figures/experiments/small-networks/hypothesis-testing/ngd-gn/model_inference_table_Yang.csv <==
stage,f_test,critical-f-value,p-value,sample_size
norefined,1.946,4.667,0.186,14
refined,2799.479,4.667,0.000,14


==> figures/experiments/small-networks/hypothesis-testing/ngd-gn/parameter_inference_table_LoChan.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-2.000,"[-2.6508, -1.3492]",0.651,-6.639,0.000
refined,tt,-1.026,"[-1.078, -0.9747]",0.052,-42.908,0.000


==> figures/experiments/small-networks/hypothesis-testing/ngd-gn/parameter_inference_table_N3.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,0.000,"[-1.6798, 1.6798]",1.680,0.000,1.000
refined,tt,-0.911,"[-1.0636, -0.7588]",0.152,-19.031,0.000


==> figures/experiments/small-networks/hypothesis-testing/ngd-gn/parameter_inference_table_Wang.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-2.000,"[-3.1762, -0.8238]",1.176,-4.021,0.005
refined,tt,-1.009,"[-1.0476, -0.9699]",0.039,-61.367,0.000


==> figures/experiments/small-networks/hypothesis-testing/ngd-gn/parameter_inference_table_Yang.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-2.000,"[-2.6748, -1.3252]",0.675,-6.403,0.000
refined,tt,-0.979,"[-1.0206, -0.9378]",0.041,-51.057,0.000


==> figures/experiments/small-networks/monotonocity/experiment_report.csv <==
option,value
name,Monotonicity Experiment
date,220331
time,145440
seed,2022
equilibrator,"{'uncongested_mode': True, 'exogenous_traveltimes': False, 'max_iters': 100, 'accuracy': 1e-10, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/small-networks/od-distorsion/convergence_distorted_od.csv <==
stage,iter,theta_tt,objective,vot
norefined,1,-14.000,23438.658,
norefined,2,-12.000,20751.314,
norefined,3,-10.000,18433.152,
norefined,4,-8.000,16733.308,
norefined,5,-6.000,14365.001,
norefined,6,-4.000,10346.091,
norefined,7,-2.000,3354.861,
norefined,8,0.000,22854.681,
norefined,9,-2.000,3354.861,
norefined,10,0.000,22854.681,
refined,11,-2.000,3354.861,
refined,12,-1.471,2313.709,
refined,13,-1.458,2314.896,
refined,14,-1.456,2315.161,
refined,15,-1.456,2315.195,
refined,16,-1.456,2315.199,
refined,17,-1.456,2315.200,
refined,18,-1.456,2315.200,
refined,19,-1.456,2315.200,
refined,20,-1.456,2315.200,


==> figures/experiments/small-networks/od-distorsion/convergence_true_od.csv <==
stage,iter,theta_tt,objective,vot
norefined,1,-14.000,14210.330,
norefined,2,-12.000,12551.749,
norefined,3,-10.000,10443.548,
norefined,4,-8.000,7526.484,
norefined,5,-6.000,6116.248,
norefined,6,-4.000,4771.577,
norefined,7,-2.000,810.798,
norefined,8,0.000,23312.114,
norefined,9,-2.000,810.798,
norefined,10,0.000,23312.114,
refined,11,-2.000,810.798,
refined,12,-1.500,0.000,
refined,13,-1.467,5.203,
refined,14,-1.463,6.858,
refined,15,-1.462,7.128,
refined,16,-1.462,7.170,
refined,17,-1.462,7.176,
refined,18,-1.462,7.177,
refined,19,-1.462,7.177,
refined,20,-1.462,7.177,


==> figures/experiments/small-networks/od-distorsion/experiment_report.csv <==
option,value
name,Bias OD Experiment
date,220331
time,145457
seed,2022
bilevel_iters,10
network,Yang
links,14
paths,26
ods,9
scale_OD,1
features,['tt']
true parameters,{'tt': -1.5}
data_generator,"{'coverage': 1, 'noise_params': {'mu_x': 0, 'sd_x': 0, 'snr_x': 0, 'sd_Q': 0, 'scale_Q': 1, 'congestion_Q': 1}, 'sparsity_idx': 0, 'n_paths': None}"
norefined_learner,{'bilevel_iters': 10}
norefined_optimizer,"{'iters': 1, 'eta': 2.0}"
norefined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': False, 'max_iters': 100, 'accuracy': 1e-100, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"
refined_learner,{'bilevel_iters': 10}
refined_optimizer,{'iters': 1}
refined_equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': False, 'max_iters': 100, 'accuracy': 1e-100, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'n_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/small-networks/od-distorsion/model_inference_table_distorted_od.csv <==
stage,F,critical-F,p,n,dof_m1,dof_m2,sse_m1,sse_m2
norefined,20.533,7.709,0.011,5,0,1,22854.681,3726.373
refined,34.695,7.709,0.004,5,0,1,22854.681,2362.525


==> figures/experiments/small-networks/od-distorsion/model_inference_table_true_od.csv <==
stage,F,critical-F,p,n,dof_m1,dof_m2,sse_m1,sse_m2
norefined,59.619,7.709,0.002,5,0,1,23312.114,1465.727
refined,9891.155,7.709,0.000,5,0,1,23312.114,9.424


==> figures/experiments/small-networks/od-distorsion/parameters_inference_table_distorted_od.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-2.000,"[-3.147, -0.853]",1.147,-4.842,0.008
refined,tt,-1.471,"[-2.242, -0.7]",0.771,-5.299,0.006


==> figures/experiments/small-networks/od-distorsion/parameters_inference_table_true_od.csv <==
stage,parameter,est,CI,width_CI,t-test,p-value
norefined,tt,-2.000,"[-2.517, -1.483]",0.517,-10.749,0.000
refined,tt,-1.500,"[-1.5, -1.5]",0.000,-31223.964,0.000


==> figures/experiments/small-networks/pseudo-convexity/experiment_report.csv <==
option,value
name,Pseudo-convexity Experiment
date,220413
time,110905
seed,2022
range_initial_values,
equilibrator,"{'uncongested_mode': False, 'exogenous_traveltimes': False, 'max_iters': 100, 'accuracy': 1e-100, 'method': 'fw', 'iters_fw': 100, 'search_fw': 'grid', 'column_generation': {'n_paths': None, 'paths_selection': None, 'dissimilarity_weight': 0, 'ods_coverage': 1, 'ods_sampling': 'demand', 'iter_ods_sampling': 0}, 'path_size_correction': 0}"


==> figures/experiments/small-networks/pseudo-convexity/pseudoconvexity_Lo.csv <==
theta_attr_grid,f_vals,grad_f_vals,hessian_f_vals
-15.0,89136.3,-5526.2,206.3
-14.5,88241.8,-5641.1,233.9
-14.0,87330.3,-5760.9,265.3
-13.5,86402.2,-5885.9,301.0
-13.0,85457.9,-6016.6,341.9
-12.5,84497.9,-6153.6,388.8
-12.0,83523.1,-6297.3,442.9
-11.5,82534.4,-6448.5,505.5
-11.0,81533.0,-6607.9,578.3
-10.5,80520.4,-6776.5,663.5
-10.0,79498.7,-6955.3,763.7
-9.5,78469.9,-7145.6,882.5
-9.0,77436.9,-7348.9,1024.1
-8.5,76402.8,-7566.9,1194.5
-8.0,75371.3,-7801.6,1401.2
-7.5,74346.0,-8056.0,1654.7
-7.0,73329.3,-8332.5,1968.7
-6.5,72324.3,-8631.2,2362.3
-6.0,71333.4,-8976.2,2864.6
-5.5,70372.6,-9355.7,3515.0
-5.0,69448.2,-9798.1,4375.6
-4.5,68603.6,-10251.9,5531.6
-4.0,67974.9,-10399.3,7045.4
-3.5,67450.7,-11500.5,9330.0
-3.0,67366.9,-13162.2,12757.8
-2.5,69401.7,-15830.6,14678.7
-2.0,78199.5,-5152.4,-8198.6
-1.5,66110.0,-20426.8,-68617.8
-1.0,47748.1,-9389.6,333640.2
-0.5,243303.7,831039.5,4510803.8
0.0,1732423.1,10499430.3,42196244.0
0.5,22024212.1,0.0,-0.0
1.0,22024212.1,0.0,-0.0
1.5,22024212.1,0.0,-0.0
2.0,22024212.1,0.0,-0.0
2.5,22024212.1,0.0,-0.0
3.0,22024212.1,0.0,-0.0
3.5,22024212.1,0.0,-0.0
4.0,22024212.1,0.0,-0.0
4.5,22024212.1,0.0,-0.0
5.0,22024212.1,0.0,-0.0
5.5,22024212.1,0.0,-0.0
6.0,22024212.1,0.0,-0.0
6.5,22024212.1,0.0,-0.0
7.0,22024212.1,0.0,-0.0
7.5,22024212.1,0.0,-0.0
8.0,22024212.1,0.0,-0.0
8.5,22024212.1,0.0,-0.0
9.0,22024212.1,0.0,-0.0
9.5,22024212.1,0.0,-0.0
10.0,22024212.1,0.0,-0.0
10.5,22024212.1,0.0,-0.0
11.0,22024212.1,0.0,-0.0
11.5,22024212.1,0.0,-0.0
12.0,22024212.1,0.0,-0.0
12.5,22024212.1,0.0,-0.0
13.0,22024212.1,0.0,-0.0
13.5,22024212.1,0.0,-0.0
14.0,22024212.1,0.0,-0.0
14.5,22024212.1,0.0,-0.0
15.0,22024212.1,0.0,-0.0


==> figures/experiments/small-networks/pseudo-convexity/pseudoconvexity_Toy.csv <==
theta_attr_grid,f_vals,grad_f_vals,hessian_f_vals
-15.0,482953.4,-18.2,-14.2
-14.5,482942.3,-26.9,-21.0
-14.0,482925.8,-39.8,-31.1
-13.5,482901.5,-58.8,-46.0
-13.0,482865.5,-87.0,-68.1
-12.5,482812.3,-128.6,-100.7
-12.0,482733.5,-190.2,-148.8
-11.5,482617.1,-281.1,-220.0
-11.0,482444.9,-415.6,-325.1
-10.5,482190.4,-614.0,-480.3
-10.0,481814.2,-906.9,-709.0
-9.5,481258.4,-1338.6,-1045.7
-9.0,480437.7,-1974.0,-1540.4
-8.5,479227.0,-2907.5,-2265.0
-8.0,477443.4,-4274.7,-3322.0
-7.5,474821.1,-6269.3,-4854.8
-7.0,470977.0,-9163.7,-7058.9
-6.5,465366.5,-13332.5,-10190.6
-6.0,457230.2,-19276.6,-14565.6
-5.5,445539.6,-27639.8,-20530.9
-5.0,428961.4,-39200.2,-28380.1
-4.5,405879.4,-54812.5,-38157.2
-4.0,374527.0,-75244.2,-49243.7
-3.5,333279.6,-100792.9,-59537.4
-3.0,281089.9,-130420.0,-63898.7
-2.5,218001.4,-159895.7,-51569.8
-2.0,146007.7,-178305.7,-3272.6
-1.5,71960.0,-163035.9,107363.4
-1.0,15757.6,-77275.7,293945.1
-0.5,20776.7,114372.3,501245.3
0.0,144373.1,394975.9,567597.8
0.5,404459.6,659984.6,357170.3
1.0,748026.7,775886.8,-37729.9
1.5,1097693.0,692445.4,-341514.6
2.0,1395816.9,494219.4,-400443.8
2.5,1620993.6,301854.3,-306159.7
3.0,1777883.5,168429.4,-191198.2
3.5,1881628.9,89884.3,-108187.1
4.0,1947998.8,47079.3,-58455.5
4.5,1989591.4,24509.3,-30947.2
5.0,2015326.9,12750.9,-16248.9
5.5,2031127.0,6642.0,-8507.5
6.0,2040781.4,3465.8,-4451.9
6.5,2046663.3,1811.3,-2330.4
7.0,2050240.7,947.8,-1220.5
7.5,2052414.0,496.4,-639.6
8.0,2053733.6,260.2,-335.3
8.5,2054534.4,136.4,-175.9
9.0,2055020.3,71.6,-92.2
9.5,2055315.1,37.5,-48.4
10.0,2055493.9,19.7,-25.4
10.5,2055602.4,10.3,-13.3
11.0,2055668.2,5.4,-7.0
11.5,2055708.1,2.8,-3.7
12.0,2055732.3,1.5,-1.9
12.5,2055746.9,0.8,-1.0
13.0,2055755.8,0.4,-0.5
13.5,2055761.3,0.2,-0.3
14.0,2055764.5,0.1,-0.1
14.5,2055766.5,0.1,-0.1
15.0,2055767.7,0.0,-0.0


==> figures/experiments/small-networks/pseudo-convexity/pseudoconvexity_Wang.csv <==
theta_attr_grid,f_vals,grad_f_vals,hessian_f_vals
-15.0,77215663.0,-1675147.7,-292342.3
-14.5,76192842.4,-1826738.2,-328546.6
-14.0,75077154.0,-1996782.6,-369743.9
-13.5,73858095.2,-2187723.5,-416557.2
-13.0,72524044.0,-2402278.0,-469649.5
-12.5,71062220.1,-2643446.8,-529713.3
-12.0,69458683.0,-2914515.6,-597455.2
-11.5,67698383.4,-3219048.5,-673575.1
-11.0,65765291.3,-3560871.9,-758741.1
-10.5,63642634.1,-3944052.5,-853562.1
-10.0,61313284.3,-4372876.0,-958563.2
-9.5,58760351.5,-4851845.1,-1074171.6
-9.0,55968045.3,-5385730.9,-1200724.3
-8.5,52922894.1,-5979738.8,-1338513.3
-8.0,49615420.5,-6639888.3,-1487876.2
-7.5,46042391.3,-7373760.5,-1649323.4
-7.0,42209764.6,-8191822.5,-1823635.0
-6.5,38136451.9,-9109579.4,-2011742.6
-6.0,33858970.1,-10150767.7,-2213979.1
-5.5,29436960.3,-11351573.8,-2427878.8
-5.0,24959370.2,-12765270.5,-2643027.0
-4.5,20815588.0,-14378101.7,-2716418.4
-4.0,17400267.9,-15897386.4,-2264768.8
-3.5,14148080.2,-17323377.3,-1277445.4
-3.0,11171803.2,-18518275.0,559723.9
-2.5,8740818.2,-18992240.7,3893650.2
-2.0,6988959.0,-18127530.2,9592544.0
-1.5,6136435.3,-14970254.0,19157657.4
-1.0,6685182.4,-6939806.7,35317301.8
-0.5,9900762.8,10936631.4,65044428.6
0.0,22062599.7,62847212.0,140698125.3
0.5,360991486.0,139437452.3,-866748065.7
1.0,384666643.9,2574730.1,-19057572.9
1.5,385051106.5,66185.0,-475763.6
2.0,385060748.3,1867.1,-13239.0
2.5,385061004.7,54.8,-385.0
3.0,385061012.3,1.7,-11.6
3.5,385061012.5,0.1,-0.4
4.0,385061012.5,0.0,-0.0
4.5,385061012.5,0.0,-0.0
5.0,385061012.5,0.0,-0.0
5.5,385061012.5,0.0,-0.0
6.0,385061012.5,0.0,-0.0
6.5,385061012.5,0.0,-0.0
7.0,385061012.5,0.0,-0.0
7.5,385061012.5,0.0,-0.0
8.0,385061012.5,0.0,-0.0
8.5,385061012.5,0.0,-0.0
9.0,385061012.5,0.0,-0.0
9.5,385061012.5,0.0,-0.0
10.0,385061012.5,0.0,-0.0
10.5,385061012.5,0.0,-0.0
11.0,385061012.5,0.0,-0.0
11.5,385061012.5,0.0,-0.0
12.0,385061012.5,0.0,-0.0
12.5,385061012.5,0.0,-0.0
13.0,385061012.5,0.0,-0.0
13.5,385061012.5,0.0,-0.0
14.0,385061012.5,0.0,-0.0
14.5,385061012.5,0.0,-0.0
15.0,385061012.5,0.0,-0.0


==> figures/experiments/small-networks/pseudo-convexity/pseudoconvexity_Yang.csv <==
theta_attr_grid,f_vals,grad_f_vals,hessian_f_vals
-15.0,71255.0,-1779.1,-85.2
-14.5,70972.0,-1821.1,-91.9
-14.0,70679.0,-1859.1,-100.2
-13.5,70374.3,-1892.4,-111.1
-13.0,70056.5,-1920.9,-126.3
-12.5,69723.3,-1945.3,-147.8
-12.0,69371.8,-1967.9,-178.3
-11.5,68899.9,-2088.5,-218.8
-11.0,68622.5,-2281.4,-276.3
-10.5,67958.8,-2251.8,-343.9
-10.0,67379.3,-2399.4,-435.0
-9.5,66735.3,-2571.6,-555.5
-9.0,66115.2,-2932.2,-701.7
-8.5,65249.3,-3190.0,-909.5
-8.0,64183.7,-3586.2,-1165.6
-7.5,62907.5,-4078.6,-1506.4
-7.0,61344.9,-4713.4,-1959.9
-6.5,59402.5,-5571.9,-2535.4
-6.0,56997.2,-6699.6,-3278.3
-5.5,54127.9,-8213.0,-4248.0
-5.0,50930.0,-10304.7,-5545.0
-4.5,46074.6,-13163.1,-7306.5
-4.0,40701.1,-17112.7,-9128.1
-3.5,34872.8,-21950.7,-10719.4
-3.0,28669.9,-27284.7,-11372.2
-2.5,22102.5,-32241.9,-8789.6
-2.0,15015.5,-34435.5,2989.8
-1.5,7447.7,-28209.9,34634.1
-1.0,2534.4,-2096.6,97209.9
-0.5,14318.7,60968.3,171047.7
0.0,66041.7,153409.2,157919.0
0.5,151756.2,218732.9,22616.8
1.0,246753.1,221266.6,-84437.7
1.5,332113.7,185287.5,-112636.7
2.0,639229.6,38603.2,-35459.0
2.5,657709.7,26415.9,-18011.9
3.0,670630.7,18322.0,-13040.0
3.5,679226.3,12310.7,-9406.8
4.0,684758.8,8105.1,-6499.6
4.5,688285.3,5283.7,-4365.9
5.0,690533.0,3429.1,-2886.2
5.5,691969.5,2221.2,-1890.9
6.0,692890.5,1437.8,-1232.4
6.5,693482.5,930.7,-800.9
7.0,693863.9,602.7,-519.7
7.5,694110.2,390.6,-337.0
8.0,694269.4,253.2,-218.5
8.5,694372.6,164.3,-141.7
9.0,694439.5,106.7,-91.9
9.5,694482.9,69.4,-59.6
10.0,694511.1,45.1,-38.7
10.5,694529.5,29.4,-25.2
11.0,694541.4,19.2,-16.4
11.5,694549.2,12.5,-10.7
12.0,694554.3,8.2,-6.9
12.5,694557.7,5.3,-4.5
13.0,694559.8,3.5,-3.0
13.5,694561.3,2.3,-1.9
14.0,694562.2,1.5,-1.3
14.5,694562.8,1.0,-0.8
15.0,694563.2,0.6,-0.5


==> figures/networks/sioux-falls/o-d/Q-SiouxFalls.csv <==
0.0,100.0,100.0,500.0,200.0,300.0,500.0,800.0,500.0,1300.0,500.0,200.0,500.0,300.0,500.0,500.0,400.0,100.0,300.0,300.0,100.0,400.0,300.0,100.0
100.0,0.0,100.0,200.0,100.0,400.0,200.0,400.0,200.0,600.0,200.0,100.0,300.0,100.0,100.0,400.0,200.0,0.0,100.0,100.0,0.0,100.0,0.0,0.0
100.0,100.0,0.0,200.0,100.0,300.0,100.0,200.0,100.0,300.0,300.0,200.0,100.0,100.0,100.0,200.0,100.0,0.0,0.0,0.0,0.0,100.0,100.0,0.0
500.0,200.0,200.0,0.0,500.0,400.0,400.0,700.0,700.0,1200.0,1400.0,600.0,600.0,500.0,500.0,800.0,500.0,100.0,200.0,300.0,200.0,400.0,500.0,200.0
200.0,100.0,100.0,500.0,0.0,200.0,200.0,500.0,800.0,1000.0,500.0,200.0,200.0,100.0,200.0,500.0,200.0,0.0,100.0,100.0,100.0,200.0,100.0,0.0
300.0,400.0,300.0,400.0,200.0,0.0,400.0,800.0,400.0,800.0,400.0,200.0,200.0,100.0,200.0,900.0,500.0,100.0,200.0,300.0,100.0,200.0,100.0,100.0
500.0,200.0,100.0,400.0,200.0,400.0,0.0,1000.0,600.0,1900.0,500.0,700.0,400.0,200.0,500.0,1400.0,1000.0,200.0,400.0,500.0,200.0,500.0,200.0,100.0
800.0,400.0,200.0,700.0,500.0,800.0,1000.0,0.0,800.0,1600.0,800.0,600.0,600.0,400.0,600.0,2200.0,1400.0,300.0,700.0,900.0,400.0,500.0,300.0,200.0
500.0,200.0,100.0,700.0,800.0,400.0,600.0,800.0,0.0,2800.0,1400.0,600.0,600.0,600.0,900.0,1400.0,900.0,200.0,400.0,600.0,300.0,700.0,500.0,200.0
1300.0,600.0,300.0,1200.0,1000.0,800.0,1900.0,1600.0,2800.0,0.0,4000.0,2000.0,1900.0,2100.0,4000.0,4400.0,3900.0,700.0,1800.0,2500.0,1200.0,2600.0,1800.0,800.0
500.0,200.0,300.0,1500.0,500.0,400.0,500.0,800.0,1400.0,3900.0,0.0,1400.0,1000.0,1600.0,1400.0,1400.0,1000.0,100.0,400.0,600.0,400.0,1100.0,1300.0,600.0
200.0,100.0,200.0,600.0,200.0,200.0,700.0,600.0,600.0,2000.0,1400.0,0.0,1300.0,700.0,700.0,700.0,600.0,200.0,300.0,400.0,300.0,700.0,700.0,500.0
500.0,300.0,100.0,600.0,200.0,200.0,400.0,600.0,600.0,1900.0,1000.0,1300.0,0.0,600.0,700.0,600.0,500.0,100.0,300.0,600.0,600.0,1300.0,800.0,800.0
300.0,100.0,100.0,500.0,100.0,100.0,200.0,400.0,600.0,2100.0,1600.0,700.0,600.0,0.0,1300.0,700.0,700.0,100.0,300.0,500.0,400.0,1200.0,1100.0,400.0
500.0,100.0,100.0,500.0,200.0,200.0,500.0,600.0,1000.0,4000.0,1400.0,700.0,700.0,1300.0,0.0,1200.0,1500.0,200.0,800.0,1100.0,800.0,2600.0,1000.0,400.0
500.0,400.0,200.0,800.0,500.0,900.0,1400.0,2200.0,1400.0,4400.0,1400.0,700.0,600.0,700.0,1200.0,0.0,2800.0,500.0,1300.0,1600.0,600.0,1200.0,500.0,300.0
400.0,200.0,100.0,500.0,200.0,500.0,1000.0,1400.0,900.0,3900.0,1000.0,600.0,500.0,700.0,1500.0,2800.0,0.0,600.0,1700.0,1700.0,600.0,1700.0,600.0,300.0
100.0,0.0,0.0,100.0,0.0,100.0,200.0,300.0,200.0,700.0,200.0,200.0,100.0,100.0,200.0,500.0,600.0,0.0,300.0,400.0,100.0,300.0,100.0,0.0
300.0,100.0,0.0,200.0,100.0,200.0,400.0,700.0,400.0,1800.0,400.0,300.0,300.0,300.0,800.0,1300.0,1700.0,300.0,0.0,1200.0,400.0,1200.0,300.0,100.0
300.0,100.0,0.0,300.0,100.0,300.0,500.0,900.0,600.0,2500.0,600.0,500.0,600.0,500.0,1100.0,1600.0,1700.0,400.0,1200.0,0.0,1200.0,2400.0,700.0,400.0
100.0,0.0,0.0,200.0,100.0,100.0,200.0,400.0,300.0,1200.0,400.0,300.0,600.0,400.0,800.0,600.0,600.0,100.0,400.0,1200.0,0.0,1800.0,700.0,500.0
400.0,100.0,100.0,400.0,200.0,200.0,500.0,500.0,700.0,2600.0,1100.0,700.0,1300.0,1200.0,2600.0,1200.0,1700.0,300.0,1200.0,2400.0,1800.0,0.0,2100.0,1100.0
300.0,0.0,100.0,500.0,100.0,100.0,200.0,300.0,500.0,1800.0,1300.0,700.0,800.0,1100.0,1000.0,500.0,600.0,100.0,300.0,700.0,700.0,2100.0,0.0,700.0
100.0,0.0,0.0,200.0,0.0,100.0,100.0,200.0,200.0,800.0,600.0,500.0,700.0,400.0,400.0,300.0,300.0,0.0,100.0,400.0,500.0,1100.0,700.0,0.0


==> figures/networks/sioux-falls/paths/paths-SiouxFalls.csv <==
0,1
0,2,3,4,5,1
0,2
0,1,5,4,3,2
0,2,3
0,1,5,4,3
0,1,5,4
0,2,3,4
0,1,5
0,2,3,4,5
0,1,5,7,6
0,2,3,4,5,7,6
0,1,5,7
0,2,3,4,5,7
0,1,5,4,8
0,2,3,4,8
0,2,3,10,9
0,1,5,4,8,9
0,2,3,10
0,1,5,4,3,10
0,2,11
0,1,5,4,3,2,11
0,2,11,12
0,1,5,4,3,2,11,12
0,2,3,10,13
0,1,5,4,3,10,13
0,2,3,10,9,14
0,1,5,4,8,9,14
0,1,5,7,15
0,2,3,10,9,15
0,1,5,7,15,16
0,2,3,10,9,16
0,1,5,7,6,17
0,2,3,4,5,7,6,17
0,2,3,10,9,14,18
0,1,5,7,15,16,18
0,1,5,7,6,17,19
0,2,11,12,23,20,19
0,2,11,12,23,20
0,1,5,7,6,17,19,20
0,2,3,10,9,14,21
0,1,5,4,8,9,14,21
0,2,3,10,13,22
0,1,5,4,3,10,13,22
0,2,11,12,23
0,1,5,4,3,2,11,12,23
1,0
1,5,4,3,2,0
1,0,2
1,5,4,3,2
1,0,2,3
1,5,4,3
1,5,4
1,0,2,3,4
1,5
1,0,2,3,4,5
1,5,7,6
1,0,2,3,4,5,7,6
1,5,7
1,0,2,3,4,5,7
1,5,4,8
1,0,2,3,4,8
1,5,4,8,9
1,0,2,3,10,9
1,0,2,3,10
1,5,4,3,10
1,0,2,11
1,5,4,3,2,11
1,0,2,11,12
1,5,4,3,2,11,12
1,0,2,3,10,13
1,5,4,3,10,13
1,5,4,8,9,14
1,0,2,3,10,9,14
1,5,7,15
1,0,2,3,10,9,15
1,5,7,15,16
1,0,2,3,10,9,16
1,5,4,8,9,14,18
1,0,2,3,10,9,14,18
1,5,7,6,17,19
1,0,2,3,10,9,15,17,19
1,5,4,8,9,14,21
1,0,2,3,4,8,9,14,21
2,0
2,3,4,5,1,0
2,0,1
2,3,4,5,1
2,3
2,11,10,3
2,3,4
2,11,10,3,4
2,0,1,5
2,3,4,5
2,0,1,5,7,6
2,3,4,5,7,6
2,0,1,5,7
2,3,4,5,7
2,3,4,8
2,0,1,5,4,8
2,3,4,8,9
2,11,10,9
2,3,10
2,11,10
2,11
2,3,10,11
2,11,12
2,3,10,11,12
2,3,10,13
2,11,10,13
2,3,10,9,14
2,11,10,9,14
2,3,10,9,15
2,11,10,9,15
2,3,10,9,16
2,11,10,9,16
2,3,4,8,9,14,21
2,11,10,9,14,21
2,3,10,13,22
2,11,10,13,22
3,2,0
3,4,5,1,0
3,2,0,1
3,4,5,1
3,2
3,10,11,2
3,4
3,10,9,8,4
3,4,5
3,2,0,1,5
3,4,5,7,6
3,2,0,1,5,7,6
3,4,5,7
3,2,0,1,5,7
3,4,8
3,10,9,8
3,10,9
3,4,8,9
3,10
3,2,11,10
3,2,11
3,10,11
3,2,11,12
3,10,11,12
3,10,13
3,2,11,10,13
3,10,9,14
3,4,8,9,14
3,4,5,7,15
3,10,9,15
3,10,9,16
3,4,8,9,16
3,10,9,15,17
3,4,5,7,6,17
3,10,9,14,18
3,4,8,9,14,18
3,4,5,7,6,17,19
3,10,9,14,18,19
3,2,11,12,23,20
3,10,9,14,21,20
3,10,9,14,21
3,4,8,9,14,21
3,10,13,22
3,2,11,10,13,22
3,2,11,12,23
3,10,11,12,23
4,3,2,0
4,5,1,0
4,5,1
4,3,2,0,1
4,3,2
4,5,1,0,2
4,3
4,8,9,10,3
4,5
4,8,7,5
4,5,7,6
4,8,7,6
4,5,7
4,8,7
4,8
4,5,7,8
4,8,9
4,3,10,9
4,3,10
4,8,9,10
4,3,2,11
4,8,9,10,11
4,3,2,11,12
4,5,1,0,2,11,12
4,3,10,13
4,8,9,10,13
4,8,9,14
4,3,10,9,14
4,5,7,15
4,8,7,15
4,8,9,16
4,3,10,9,16
4,8,9,14,18
4,3,10,9,14,18
4,5,7,6,17,19
4,8,7,6,17,19
4,8,9,14,21,20
4,5,7,6,17,19,20
4,8,9,14,21
4,3,10,9,14,21
4,3,10,13,22
4,8,9,10,13,22
5,1,0
5,4,3,2,0
5,1
5,4,3,2,0,1
5,1,0,2
5,4,3,2
5,4,3
5,1,0,2,3
5,4
5,7,8,4
5,7,6
5,4,8,7,6
5,7
5,4,8,7
5,4,8
5,7,8
5,4,8,9
5,7,8,9
5,4,3,10
5,7,8,9,10
5,1,0,2,11
5,4,3,2,11
5,1,0,2,11,12
5,4,3,2,11,12
5,4,3,10,13
5,1,0,2,3,10,13
5,4,8,9,14
5,7,8,9,14
5,7,15
5,4,8,7,15
5,4,8,9,16
5,7,8,9,16
5,7,6,17
5,4,8,7,6,17
5,7,15,16,18
5,4,8,9,14,18
5,7,6,17,19
5,4,8,7,6,17,19
5,7,6,17,19,20
5,4,8,9,14,21,20
5,4,8,9,14,21
5,7,6,17,19,21
5,4,3,10,13,22
5,7,8,9,10,13,22
5,1,0,2,11,12,23
5,4,3,2,11,12,23
6,7,5,1,0
6,17,15,7,5,1,0
6,7,5,1
6,17,15,7,5,1
6,7,5,1,0,2
6,17,15,7,5,1,0,2
6,7,5,4,3
6,17,15,9,10,3
6,7,5,4
6,17,15,7,5,4
6,7,5
6,17,15,7,5
6,7
6,17,15,7
6,7,8
6,17,15,7,8
6,7,8,9
6,17,15,9
6,7,8,9,10
6,17,15,9,10
6,7,8,9,10,11
6,17,15,9,10,11
6,7,8,9,10,11,12
6,17,19,20,23,12
6,7,8,9,10,13
6,17,15,9,10,13
6,7,8,9,14
6,17,15,9,14
6,7,15
6,17,15
6,7,15,16
6,17,15,16
6,17
6,7,15,17
6,17,19,18
6,7,15,16,18
6,17,19
6,7,15,17,19
6,17,19,20
6,7,15,17,19,20
6,17,19,21
6,7,8,9,14,21
6,17,19,21,22
6,7,8,9,10,13,22
6,17,19,20,23
6,7,15,17,19,20,23
7,5,1,0
7,8,4,5,1,0
7,5,1
7,8,4,5,1
7,5,1,0,2
7,8,4,3,2
7,5,4,3
7,8,4,3
7,5,4
7,8,4
7,5
7,8,4,5
7,6
7,15,17,6
7,8
7,5,4,8
7,8,9
7,15,9
7,5,4,3,10
7,8,4,3,10
7,8,9,10,11
7,15,9,10,11
7,8,9,10,11,12
7,5,1,0,2,11,12
7,8,9,10,13
7,15,9,10,13
7,8,9,14
7,15,9,14
7,15
7,8,9,15
7,15,16
7,8,9,16
7,6,17
7,15,17
7,15,16,18
7,8,9,14,18
7,6,17,19
7,15,17,19
7,6,17,19,20
7,15,17,19,20
7,6,17,19,21
7,8,9,14,21
7,8,9,10,13,22
7,15,9,10,13,22
7,6,17,19,20,23
7,15,17,19,20,23
8,4,5,1,0
8,7,5,1,0
8,4,5,1
8,7,5,1
8,4,3,2
8,9,10,3,2
8,4,3
8,9,10,3
8,4
8,7,5,4
8,4,5
8,7,5
8,7,6
8,4,5,7,6
8,7
8,4,5,7
8,9
8,4,3,10,9
8,9,10
8,4,3,10
8,4,3,2,11
8,9,10,11
8,9,10,11,12
8,4,3,2,11,12
8,4,3,10,13
8,9,10,13
8,9,14
8,7,15,9,14
8,7,15
8,9,15
8,9,16
8,7,15,16
8,7,6,17
8,9,15,17
8,9,14,18
8,7,15,16,18
8,7,6,17,19
8,9,15,17,19
8,9,14,21,20
8,7,6,17,19,20
8,9,14,21
8,7,6,17,19,21
8,9,10,13,22
8,4,3,10,13,22
8,4,3,2,11,12,23
8,9,10,11,12,23
9,10,3,2,0
9,8,4,5,1,0
9,8,4,5,1
9,15,7,5,1
9,10,3,2
9,8,4,3,2
9,10,3
9,8,4,3
9,8,4
9,10,3,4
9,8,4,5
9,10,3,4,5
9,8,7,6
9,15,7,6
9,8,7
9,15,7
9,8
9,10,3,4,8
9,10
9,8,4,3,10
9,10,11
9,14,13,10,11
9,10,11,12
9,14,13,10,11,12
9,10,13
9,14,13
9,14
9,10,13,14
9,15
9,16,15
9,16
9,15,16
9,15,17
9,8,7,6,17
9,14,18
9,16,18
9,15,17,19
9,14,18,19
9,14,21,20
9,15,17,19,20
9,14,21
9,10,13,14,21
9,10,13,22
9,14,13,22
9,10,11,12,23
9,14,21,20,23
10,3,2,0
10,11,2,0
10,3,2,0,1
10,11,2,0,1
10,3,2
10,11,2
10,3
10,11,2,3
10,3,4
10,9,8,4
10,3,4,5
10,9,8,4,5
10,9,8,7,6
10,3,4,5,7,6
10,3,4,5,7
10,9,8,7
10,9,8
10,3,4,8
10,9
10,3,4,8,9
10,11
10,3,2,11
10,11,12
10,3,2,11,12
10,13
10,9,14,13
10,9,14
10,13,14
10,9,15
10,13,14,9,15
10,9,16
10,13,14,9,16
10,9,15,17
10,3,4,5,7,6,17
10,9,14,18
10,13,14,18
10,9,15,17,19
10,13,14,18,19
10,9,14,21,20
10,13,14,21,20
10,9,14,21
10,13,14,21
10,13,22
10,9,14,13,22
10,11,12,23
10,13,22,23
11,2,0
11,10,3,2,0
11,2,0,1
11,10,3,2,0,1
11,2
11,10,3,2
11,2,3
11,10,3
11,2,3,4
11,10,3,4
11,2,0,1,5
11,10,3,4,5
11,2,0,1,5,7,6
11,10,3,4,5,7,6
11,10,9,8,7
11,2,0,1,5,7
11,2,3,4,8
11,10,9,8
11,10,9
11,2,3,10,9
11,10
11,2,3,10
11,12
11,10,13,22,23,12
11,10,13
11,2,3,10,13
11,10,9,14
11,2,3,10,9,14
11,10,9,15
11,2,3,10,9,15
11,10,9,16
11,2,3,10,9,16
11,10,9,15,17
11,12,23,20,19,17
11,10,9,14,18
11,2,3,10,9,14,18
11,12,23,20,19
11,10,9,14,18,19
11,12,23,20
11,10,9,14,21,20
11,10,9,14,21
11,12,23,20,21
11,10,13,22
11,12,23,22
11,12,23
11,10,13,22,23
12,11,2,0
12,23,22,13,10,3,2,0
12,11,2,0,1
12,23,22,13,10,3,2,0,1
12,11,2
12,23,22,13,10,3,2
12,11,2,3
12,23,22,13,10,3
12,11,2,3,4
12,23,22,13,10,3,4
12,11,2,0,1,5
12,23,22,13,10,3,4,5
12,11,10,9,8,7,6
12,23,20,19,17,6
12,11,10,9,8,7
12,23,20,19,17,6,7
12,11,2,3,4,8
12,23,20,21,14,9,8
12,11,10,9
12,23,22,13,10,9
12,11,10
12,23,22,13,10
12,11
12,23,22,13,10,11
12,11,10,13
12,23,22,13
12,11,10,9,14
12,23,20,21,14
12,11,10,9,15
12,23,20,19,17,15
12,11,10,9,16
12,23,20,19,18,16
12,23,20,19,17
12,11,10,9,15,17
12,23,20,19,18
12,11,10,9,14,18
12,23,20,19
12,11,10,9,14,18,19
12,23,20
12,11,10,9,14,21,20
12,23,20,21
12,11,10,9,14,21
12,23,22
12,11,10,13,22
12,23
12,11,10,13,22,23
13,10,3,2,0
13,14,9,10,3,2,0
13,10,3,2,0,1
13,14,9,8,4,5,1
13,10,3,2
13,14,9,10,3,2
13,10,3
13,14,9,8,4,3
13,10,3,4
13,14,9,8,4
13,10,3,4,5
13,14,9,8,4,5
13,10,3,4,5,7,6
13,14,9,8,7,6
13,10,9,8,7
13,14,9,8,7
13,10,9,8
13,14,9,8
13,10,9
13,14,9
13,10
13,14,9,10
13,10,11
13,14,9,10,11
13,10,11,12
13,22,23,12
13,14
13,10,9,14
13,10,9,15
13,14,9,15
13,10,9,16
13,14,9,16
13,10,9,15,17
13,14,9,15,17
13,14,18
13,10,9,14,18
13,14,18,19
13,22,21,19
13,14,18,19,20
13,22,21,20
13,14,21
13,22,21
13,22
13,14,21,22
13,22,23
13,10,11,12,23
14,9,10,3,2,0
14,13,10,3,2,0
14,9,8,4,5,1
14,13,10,3,2,0,1
14,9,10,3,2
14,13,10,3,2
14,9,10,3
14,13,10,3
14,9,8,4
14,13,10,3,4
14,9,8,4,5
14,13,10,3,4,5
14,9,8,7,6
14,18,19,17,6
14,9,8,7
14,13,10,9,8,7
14,9,8
14,13,10,9,8
14,9
14,13,10,9
14,9,10
14,13,10
14,9,10,11
14,13,10,11
14,9,10,11,12
14,13,10,11,12
14,13
14,9,10,13
14,9,15
14,18,16,15
14,9,16
14,18,16
14,9,15,17
14,18,19,17
14,18
14,9,16,18
14,18,19
14,21,19
14,21,20
14,18,19,20
14,21
14,18,19,21
14,13,22
14,21,22
14,13,22,23
14,18,19,20,23
15,7,5,1,0
15,9,8,4,5,1,0
15,7,5,1
15,9,8,4,5,1
15,9,10,3,2
15,7,5,1,0,2
15,9,10,3
15,7,5,4,3
15,7,5,4
15,9,8,4
15,7,5
15,9,8,4,5
15,7,6
15,17,6
15,7
15,9,8,7
15,7,8
15,9,8
15,9
15,16,9
15,9,10
15,16,9,10
15,9,10,11
15,16,9,10,11
15,9,10,11,12
15,16,9,10,11,12
15,9,10,13
15,16,9,10,13
15,9,14
15,7,8,9,14
15,16
15,9,16
15,17
15,7,6,17
15,16,18
15,9,14,18
15,17,19
15,7,6,17,19
15,17,19,20
15,9,14,21,20
15,9,14,21
15,16,9,14,21
15,9,10,13,22
15,17,19,21,22
15,17,19,20,23
15,9,10,11,12,23
16,15,7,5,1,0
16,9,8,4,5,1,0
16,15,7,5,1
16,9,8,4,5,1
16,9,10,3,2
16,15,9,10,3,2
16,9,10,3
16,15,7,5,4,3
16,9,8,4
16,15,7,5,4
16,15,7,5
16,9,8,4,5
16,9,8,7,6
16,15,7,6
16,15,7
16,9,8,7
16,9,8
16,15,7,8
16,9
16,15,9
16,9,10
16,15,9,10
16,9,10,11
16,15,9,10,11
16,9,10,11,12
16,15,9,10,11,12
16,9,10,13
16,15,9,10,13
16,9,14
16,18,14
16,15
16,9,15
16,15,17
16,9,15,17
16,18
16,9,14,18
16,18,19
16,15,17,19
16,18,19,20
16,15,17,19,20
16,9,14,21
16,15,9,14,21
16,9,10,13,22
16,18,14,13,22
16,18,19,20,23
16,9,10,11,12,23
17,6,7,5,1,0
17,15,7,5,1,0
17,15,9,10,3
17,6,7,5,4,3
17,6,7,5
17,15,7,5
17,6
17,15,7,6
17,6,7
17,15,7
17,6,7,8
17,15,7,8
17,15,9
17,6,7,8,9
17,15,9,10
17,6,7,8,9,10
17,15,9,10,11
17,19,20,23,12,11
17,19,20,23,12
17,15,9,10,11,12
17,15,9,10,13
17,19,18,14,13
17,15,9,14
17,19,18,14
17,15
17,6,7,15
17,15,16
17,19,18,16
17,19,18
17,15,9,14,18
17,19
17,15,16,18,19
17,19,20
17,15,9,14,21,20
17,19,21
17,15,9,14,21
17,19,21,22
17,15,9,10,13,22
18,14,9,10,3,2,0
18,16,15,7,5,1,0
18,14,9,8,4,5,1
18,16,15,7,5,1
18,14,9,10,3
18,16,9,8,4,3
18,14,9,8,4
18,16,9,8,4
18,16,15,7,5
18,14,9,8,4,5
18,16,15,7,6
18,19,17,6
18,16,15,7
18,19,17,6,7
18,14,9,8
18,16,9,8
18,14,9
18,16,9
18,14,9,10
18,16,9,10
18,14,9,10,11
18,16,9,10,11
18,19,20,23,12
18,14,9,10,11,12
18,14,13
18,16,9,10,13
18,14
18,16,9,14
18,16,15
18,14,9,15
18,16
18,14,9,16
18,19,17
18,16,15,17
18,19
18,14,21,19
18,19,20
18,14,21,20
18,14,21
18,19,21
18,14,13,22
18,19,21,22
18,19,20,23
18,14,21,20,23
19,17,6,7,5,1,0
19,20,23,12,11,2,0
19,17,6,7,5,1
19,18,16,15,7,5,1
19,17,15,9,10,3
19,18,14,9,10,3
19,17,6,7,5,4
19,18,14,9,8,4
19,17,6,7,5
19,18,16,15,7,5
19,17,6
19,18,14,9,8,7,6
19,17,6,7
19,18,14,9,8,7
19,17,6,7,8
19,18,14,9,8
19,17,15,9
19,18,14,9
19,18,14,9,10
19,17,15,9,10
19,20,23,12,11
19,17,15,9,10,11
19,20,23,12
19,21,20,23,12
19,18,14,13
19,21,14,13
19,18,14
19,21,14
19,17,15
19,18,16,15
19,18,16
19,17,15,16
19,17
19,18,16,15,17
19,18
19,21,14,18
19,20
19,21,20
19,21
19,20,21
19,21,22
19,18,14,13,22
19,20,23
19,21,20,23
20,23,12,11,2,0
20,19,17,6,7,5,1,0
20,23,12,11,2,3
20,21,14,9,10,3
20,21,14,9,8,4
20,23,12,11,2,3,4
20,19,17,6,7,5
20,21,14,9,8,4,5
20,19,17,6
20,21,19,17,6
20,19,17,6,7
20,21,14,9,8,7
20,21,14,9,8
20,19,17,6,7,8
20,21,14,9
20,19,17,15,9
20,21,14,9,10
20,19,17,15,9,10
20,23,12,11
20,21,14,9,10,11
20,23,12
20,21,22,23,12
20,21,14,13
20,23,22,13
20,21,14
20,19,18,14
20,19,17,15
20,21,14,9,15
20,19,18,16
20,21,14,9,16
20,19,17
20,21,19,17
20,19,18
20,21,14,18
20,19
20,21,19
20,21
20,19,21
20,21,22
20,23,22
20,23
20,21,22,23
21,14,9,10,3,2,0
21,20,23,12,11,2,0
21,14,9,8,4,5,1
21,19,17,6,7,5,1
21,14,9,10,3,2
21,20,23,12,11,2
21,14,9,10,3
21,22,13,10,3
21,14,9,8,4
21,22,13,10,3,4
21,14,9,8,4,5
21,19,17,6,7,5
21,19,17,6
21,20,19,17,6
21,19,17,6,7
21,14,9,8,7
21,14,9,8
21,19,17,6,7,8
21,14,9
21,22,13,10,9
21,14,9,10
21,22,13,10
21,14,9,10,11
21,22,13,10,11
21,20,23,12
21,19,20,23,12
21,14,13
21,22,13
21,14
21,19,18,14
21,14,9,15
21,19,17,15
21,14,9,16
21,19,18,16
21,19,17
21,20,19,17
21,14,18
21,19,18
21,19
21,20,19
21,20
21,19,20
21,22
21,14,13,22
21,20,23
21,22,23
22,13,10,3,2,0
22,23,12,11,2,0
22,13,10,3,2
22,23,12,11,2
22,13,10,3
22,21,14,9,10,3
22,13,10,3,4
22,21,14,9,8,4
22,13,10,3,4,5
22,21,14,9,8,4,5
22,21,19,17,6
22,13,10,9,8,7,6
22,13,10,9,8,7
22,21,14,9,8,7
22,13,10,9,8
22,21,14,9,8
22,13,10,9
22,21,14,9
22,13,10
22,21,14,9,10
22,13,10,11
22,23,12,11
22,23,12
22,13,10,11,12
22,13
22,21,14,13
22,13,14
22,21,14
22,13,10,9,15
22,21,14,9,15
22,13,10,9,16
22,21,14,9,16
22,21,19,17
22,13,10,9,15,17
22,13,14,18
22,21,14,18
22,21,19
22,23,20,19
22,21,20
22,23,20
22,21
22,13,14,21
22,23
22,21,20,23
23,12,11,2,0
23,22,13,10,3,2,0
23,12,11,2,3
23,22,13,10,3
23,12,11,2,0,1,5
23,22,13,10,3,4,5
23,20,19,17,6
23,22,21,19,17,6
23,20,19,17,6,7
23,12,11,2,0,1,5,7
23,12,11,10,9,8
23,20,21,14,9,8
23,12,11,10,9
23,22,13,10,9
23,12,11,10
23,22,13,10
23,12,11
23,22,13,10,11
23,12
23,22,13,10,11,12
23,22,13
23,12,11,10,13
23,20,21,14
23,22,13,14
23,12,11,10,9,15
23,20,19,17,15
23,20,19,18,16
23,12,11,10,9,16
23,20,19,18
23,22,13,14,18
23,20,19
23,22,21,19
23,20
23,22,21,20
23,20,21
23,22,21
23,22
23,20,21,22


==> figures/networks/sioux-falls/topology/D-SiouxFalls.csv <==
1,0,0,1,0,1,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,1,1,0,1,0,0,1,0,1,0,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,0,0,0,1,0,1,1,0,1,1,1,1,1,1,0,0,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,1,0,1,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,1,0,1,0,1,1,1,1,1,1,1,1,0,1,0,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,1,0,0,1,0,0,1,0,1,0,1,0,1,0,1,1,0,1,0,0,1,0,1,1,0,1,0,0,1,1,0,0,0,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,1,0,1,0,1,1,0,1,0,1,0,0,1,0,1,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,1,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,1,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,0,1,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,1,0,1,0,0,1,1,0,0,0,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,1,1,0,1,1,1,0,1,0,1,0,1,1,1,1,1,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,1,1,1,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,1,1,0,0,1,1,0,1,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,1,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,0,0,1,0,1,1,0,1,0,0,1,0,1,0,1,0,1,1,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,1,0,0,1,0,1,1,0,1,0,1,0,0,1,0,1,1,0,1,0,0,1,0,1,0,0,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,1,0,1,0,1,1,1,0,1,1,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,1,1,1,1,1,0,1,0,1,0,1,0,1,0,1,0,0,1,1,0,1,0,1,0,1,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,1,0,0,1,0,1,0,1,0,1,1,0,1,0,1,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,1,1,1,0,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,1,0,1,0,1,1,0,1,0,0,1,1,0,0,1,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,1,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,1,1,0,0,0,1,0,1,1,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,1,1,1,0,0,0,1,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,1,1,0,0,1,1,0,0,1,1,1,0,1,1,0,1,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,1,0,0,0,1,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,1,0,0,0,0,0,0,0,1,0,0,1,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,1,1,0,1,0,0,0,0,0,0,1,1,0,1,1,1,1,1,1,1,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,1,1,0,0,0,0,0,0,1,0,1,1,1,1,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,1,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,1,1,1,1,1,0,1,0,1,0,0,1,1,0,1,1,1,1,1,1,1,0,1,1,0,1,0,1,1,0,1,0,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,1,1,1,0,1,0,1,0,0,0,1,0,1,0,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,0,1,0,1,0,1,0,1,0,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,1,1,0,1,0,1,1,1,1,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,0,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,0,0,1,0,1,0,1,0,1,0,1,0,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,0,1,0,0,1,0,1,0,1,1,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,0,1,0,1,0,1,1,1,0,1,1,1,0,1,0,1,0,1,0,1,0,0,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,1,0,0,0,0,1,0,1,0,1,0,1,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,1,1,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,0,0,1,0,1,0,0,0,1,0,1,1,0,1,0,1,0,1,0,1,1,1,0,0,1,0,0,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,1,1,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,0,1,0,0,1,0,0,0,1,1,0,1,0,1,0,1,0,1,0,1,0,1,0,0,1,0,1,0,1,0,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,1,1,0,1,1,1,0,0,1,0,1,0,1,0,1,0,1,0,0,0,0,1,0,1,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,1,0,1,1,1,1,1,1,0,0,1,1,0,1,0,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,1,1,0,1,0,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,1,0,0,0,0,1,0,1,0,1,0,1,0,0,1,1,0,1,0,0,1,0,1,0,0,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,0,1,1,0,0,1,1,0,0,1,0,1,0,1,0,1,0,0,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,0,1,0,1,1,1,1,1,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,1,1,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,1,0,1,0,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,1,0,1,1,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,1,0,1,0,0,0,0,1,0,0,1,0,1,0,1,0,0,1,0,1,1,0,1,0,0,1,0,1,0,1,0,1,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,1,0,0,1,0,1,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,0,0,0,1,1,0,1,0,1,0,1,0,0,0,1,0,1,0,1,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,0,0,1,0,1,0,1,0,1,0,1,0,0,1,1,0,1,0,1,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,1,1,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,1,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,1,1,0,0,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,1,1,0,1,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,1,0,0,0,1,0,0,0,0,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0,1,0,0,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,1,0,0,0,1,0,0,0,1,0,1,0,1,1,0,0,1,0,0,0,0,0,1,0,1,0,1,0,1,1,0

